Structured Downsampling for Fast, Memory-efficient Curation of Online Data Streams

Operations over data streams typically hinge on efficient mechanisms to aggregate or summarize history on a rolling basis. For high-volume data steams, it is critical to manage state in a manner that is fast and memory efficient -- particularly in resource-constrained or real-time contexts. Here, we address the problem of extracting a fixed-capacity, rolling subsample from a data stream. Specifically, we explore ``data stream curation'' strategies to fulfill requirements on the composition of sample time points retained. Our ``DStream'' suite of algorithms targets three temporal coverage criteria: (1) steady coverage, where retained samples should spread evenly across elapsed data stream history; (2) stretched coverage, where early data items should be proportionally favored; and (3) tilted coverage, where recent data items should be proportionally favored. For each algorithm, we prove worst-case bounds on rolling coverage quality. We focus on the more practical, application-driven case of maximizing coverage quality given a fixed memory capacity. As a core simplifying assumption, we restrict algorithm design to a single update operation: writing from the data stream to a calculated buffer site -- with data never being read back, no metadata stored (e.g., sample timestamps), and data eviction occurring only implicitly via overwrite. Drawing only on primitive, low-level operations and ensuring full, overhead-free use of available memory, this ``DStream'' framework ideally suits domains that are resource-constrained, performance-critical, and fine-grained (e.g., individual data items as small as single bits or bytes). The proposed approach supports $\mathcal{O}(1)$ data ingestion via concise bit-level operations. To further practical applications, we provide plug-and-play open-source implementations targeting both scripted and compiled application domains.

==> implemented_pseudocode/hsurf/pylib/test/test_oeis/assets/b130654.txt <==
# https://oeis.org/A130654/b130654.txt
# This b-file was computed by Antti Karttunen, 2019-01-12
# in GP/PARI CALCULATOR Version 2.9.4 (released) amd64 running linux (x86-64/GMP-6.1.2 kernel) 64-bit version, compiled: Dec 19 2017, gcc version 7.3.0 (Ubuntu 7.3.0-1ubuntu1), threading engine: pthread
# with the following program:
#
# default(parisizemax,2^31);
# \\ Quite wasteful, especially as there is the same bernfrac(2*n) in both. Reduces to a simple form?
# A002430(n) = numerator(((-1)^(n-1)) * 2^(2*n) * (2^(2*n)-1)*bernfrac(2*n)/((2*n)!)); \\ After _Johannes W. Meijer_'s May 24 2009 formula in A002430.
# A046990(n) = numerator(((-4)^n-(-16)^n)*bernfrac(2*n)/2/n/(2*n)!); \\ From A046990 by _Charles R Greathouse IV_, Nov 06 2013
# A092505(n) = (A002430(n) / A046990(n)); \\ ~~~~
# for(n=1,16384,write("b092505.txt", n, " ", A092505(n)));
#
# Then in shell, I prepared a "terms-only" data-file from the b-file of A092505:
# % gawk ' { print $2 } ' < b092505.txt > b092505_to.txt
# which I then read in to GP/PARI:
# v092505 = readvec("./b092505_to.txt");
# A092505(n) = v092505[n];
# A130654(n) = valuation(A092505(n),2);
# for(n=1,#v092505,write("b130654.txt", n, " ", A130654(n)));
1 0
2 0
3 1
4 0
5 1
6 1
7 1
8 0
9 1
10 1
11 1
12 1
13 1
14 2
15 1
16 0
17 1
18 1
19 1
20 1
21 1
22 2
23 1
24 1
25 1
26 2
27 1
28 2
29 1
30 2
31 1
32 0
33 1
34 1
35 1
36 1
37 1
38 2
39 1
40 1
41 1
42 2
43 1
44 2
45 1
46 2
47 1
48 1
49 1
50 2
51 1
52 2
53 1
54 2
55 1
56 2
57 1
58 2
59 1
60 3
61 1
62 2
63 1
64 0
65 1
66 1
67 1
68 1
69 1
70 2
71 1
72 1
73 1
74 2
75 1
76 2
77 1
78 2
79 1
80 1
81 1
82 2
83 1
84 2
85 1
86 2
87 1
88 2
89 1
90 2
91 1
92 3
93 1
94 2
95 1
96 1
97 1
98 2
99 1
100 2
101 1
102 2
103 1
104 2
105 1
106 2
107 1
108 3
109 1
110 2
111 1
112 2
113 1
114 2
115 1
116 3
117 1
118 2
119 1
120 3
121 1
122 2
123 1
124 3
125 1
126 2
127 1
128 0
129 1
130 1
131 1
132 1
133 1
134 2
135 1
136 1
137 1
138 2
139 1
140 2
141 1
142 2
143 1
144 1
145 1
146 2
147 1
148 2
149 1
150 2
151 1
152 2
153 1
154 2
155 1
156 3
157 1
158 2
159 1
160 1
161 1
162 2
163 1
164 2
165 1
166 2
167 1
168 2
169 1
170 2
171 1
172 3
173 1
174 2
175 1
176 2
177 1
178 2
179 1
180 3
181 1
182 2
183 1
184 3
185 1
186 2
187 1
188 3
189 1
190 2
191 1
192 1
193 1
194 2
195 1
196 2
197 1
198 2
199 1
200 2
201 1
202 2
203 1
204 3
205 1
206 2
207 1
208 2
209 1
210 2
211 1
212 3
213 1
214 2
215 1
216 3
217 1
218 2
219 1
220 3
221 1
222 2
223 1
224 2
225 1
226 2
227 1
228 3
229 1
230 2
231 1
232 3
233 1
234 2
235 1
236 3
237 1
238 2
239 1
240 3
241 1
242 2
243 1
244 3
245 1
246 2
247 1
248 4
249 1
250 2
251 1
252 3
253 1
254 2
255 1
256 0
257 1
258 1
259 1
260 1
261 1
262 2
263 1
264 1
265 1
266 2
267 1
268 2
269 1
270 2
271 1
272 1
273 1
274 2
275 1
276 2
277 1
278 2
279 1
280 2
281 1
282 2
283 1
284 3
285 1
286 2
287 1
288 1
289 1
290 2
291 1
292 2
293 1
294 2
295 1
296 2
297 1
298 2
299 1
300 3
301 1
302 2
303 1
304 2
305 1
306 2
307 1
308 3
309 1
310 2
311 1
312 3
313 1
314 2
315 1
316 3
317 1
318 2
319 1
320 1
321 1
322 2
323 1
324 2
325 1
326 2
327 1
328 2
329 1
330 2
331 1
332 3
333 1
334 2
335 1
336 2
337 1
338 2
339 1
340 3
341 1
342 2
343 1
344 3
345 1
346 2
347 1
348 3
349 1
350 2
351 1
352 2
353 1
354 2
355 1
356 3
357 1
358 2
359 1
360 3
361 1
362 2
363 1
364 3
365 1
366 2
367 1
368 3
369 1
370 2
371 1
372 3
373 1
374 2
375 1
376 4
377 1
378 2
379 1
380 3
381 1
382 2
383 1
384 1
385 1
386 2
387 1
388 2
389 1
390 2
391 1
392 2
393 1
394 2
395 1
396 3
397 1
398 2
399 1
400 2
401 1
402 2
403 1
404 3
405 1
406 2
407 1
408 3
409 1
410 2
411 1
412 3
413 1
414 2
415 1
416 2
417 1
418 2
419 1
420 3
421 1
422 2
423 1
424 3
425 1
426 2
427 1
428 3
429 1
430 2
431 1
432 3
433 1
434 2
435 1
436 3
437 1
438 2
439 1
440 4
441 1
442 2
443 1
444 3
445 1
446 2
447 1
448 2
449 1
450 2
451 1
452 3
453 1
454 2
455 1
456 3
457 1
458 2
459 1
460 3
461 1
462 2
463 1
464 3
465 1
466 2
467 1
468 3
469 1
470 2
471 1
472 4
473 1
474 2
475 1
476 3
477 1
478 2
479 1
480 3
481 1
482 2
483 1
484 3
485 1
486 2
487 1
488 4
489 1
490 2
491 1
492 3
493 1
494 2
495 1
496 4
497 1
498 2
499 1
500 3
501 1
502 2
503 1
504 4
505 1
506 2
507 1
508 3
509 1
510 2
511 1
512 0
513 1
514 1
515 1
516 1
517 1
518 2
519 1
520 1
521 1
522 2
523 1
524 2
525 1
526 2
527 1
528 1
529 1
530 2
531 1
532 2
533 1
534 2
535 1
536 2
537 1
538 2
539 1
540 3
541 1
542 2
543 1
544 1
545 1
546 2
547 1
548 2
549 1
550 2
551 1
552 2
553 1
554 2
555 1
556 3
557 1
558 2
559 1
560 2
561 1
562 2
563 1
564 3
565 1
566 2
567 1
568 3
569 1
570 2
571 1
572 3
573 1
574 2
575 1
576 1
577 1
578 2
579 1
580 2
581 1
582 2
583 1
584 2
585 1
586 2
587 1
588 3
589 1
590 2
591 1
592 2
593 1
594 2
595 1
596 3
597 1
598 2
599 1
600 3
601 1
602 2
603 1
604 3
605 1
606 2
607 1
608 2
609 1
610 2
611 1
612 3
613 1
614 2
615 1
616 3
617 1
618 2
619 1
620 3
621 1
622 2
623 1
624 3
625 1
626 2
627 1
628 3
629 1
630 2
631 1
632 4
633 1
634 2
635 1
636 3
637 1
638 2
639 1
640 1
641 1
642 2
643 1
644 2
645 1
646 2
647 1
648 2
649 1
650 2
651 1
652 3
653 1
654 2
655 1
656 2
657 1
658 2
659 1
660 3
661 1
662 2
663 1
664 3
665 1
666 2
667 1
668 3
669 1
670 2
671 1
672 2
673 1
674 2
675 1
676 3
677 1
678 2
679 1
680 3
681 1
682 2
683 1
684 3
685 1
686 2
687 1
688 3
689 1
690 2
691 1
692 3
693 1
694 2
695 1
696 4
697 1
698 2
699 1
700 3
701 1
702 2
703 1
704 2
705 1
706 2
707 1
708 3
709 1
710 2
711 1
712 3
713 1
714 2
715 1
716 3
717 1
718 2
719 1
720 3
721 1
722 2
723 1
724 3
725 1
726 2
727 1
728 4
729 1
730 2
731 1
732 3
733 1
734 2
735 1
736 3
737 1
738 2
739 1
740 3
741 1
742 2
743 1
744 4
745 1
746 2
747 1
748 3
749 1
750 2
751 1
752 4
753 1
754 2
755 1
756 3
757 1
758 2
759 1
760 4
761 1
762 2
763 1
764 3
765 1
766 2
767 1
768 1
769 1
770 2
771 1
772 2
773 1
774 2
775 1
776 2
777 1
778 2
779 1
780 3
781 1
782 2
783 1
784 2
785 1
786 2
787 1
788 3
789 1
790 2
791 1
792 3
793 1
794 2
795 1
796 3
797 1
798 2
799 1
800 2
801 1
802 2
803 1
804 3
805 1
806 2
807 1
808 3
809 1
810 2
811 1
812 3
813 1
814 2
815 1
816 3
817 1
818 2
819 1
820 3
821 1
822 2
823 1
824 4
825 1
826 2
827 1
828 3
829 1
830 2
831 1
832 2
833 1
834 2
835 1
836 3
837 1
838 2
839 1
840 3
841 1
842 2
843 1
844 3
845 1
846 2
847 1
848 3
849 1
850 2
851 1
852 3
853 1
854 2
855 1
856 4
857 1
858 2
859 1
860 3
861 1
862 2
863 1
864 3
865 1
866 2
867 1
868 3
869 1
870 2
871 1
872 4
873 1
874 2
875 1
876 3
877 1
878 2
879 1
880 4
881 1
882 2
883 1
884 3
885 1
886 2
887 1
888 4
889 1
890 2
891 1
892 3
893 1
894 2
895 1
896 2
897 1
898 2
899 1
900 3
901 1
902 2
903 1
904 3
905 1
906 2
907 1
908 3
909 1
910 2
911 1
912 3
913 1
914 2
915 1
916 3
917 1
918 2
919 1
920 4
921 1
922 2
923 1
924 3
925 1
926 2
927 1
928 3
929 1
930 2
931 1
932 3
933 1
934 2
935 1
936 4
937 1
938 2
939 1
940 3
941 1
942 2
943 1
944 4
945 1
946 2
947 1
948 3
949 1
950 2
951 1
952 4
953 1
954 2
955 1
956 3
957 1
958 2
959 1
960 3
961 1
962 2
963 1
964 3
965 1
966 2
967 1
968 4
969 1
970 2
971 1
972 3
973 1
974 2
975 1
976 4
977 1
978 2
979 1
980 3
981 1
982 2
983 1
984 4
985 1
986 2
987 1
988 3
989 1
990 2
991 1
992 4
993 1
994 2
995 1
996 3
997 1
998 2
999 1
1000 4
1001 1
1002 2
1003 1
1004 3
1005 1
1006 2
1007 1
1008 5
1009 1
1010 2
1011 1
1012 3
1013 1
1014 2
1015 1
1016 4
1017 1
1018 2
1019 1
1020 3
1021 1
1022 2
1023 1
1024 0
1025 1
1026 1
1027 1
1028 1
1029 1
1030 2
1031 1
1032 1
1033 1
1034 2
1035 1
1036 2
1037 1
1038 2
1039 1
1040 1
1041 1
1042 2
1043 1
1044 2
1045 1
1046 2
1047 1
1048 2
1049 1
1050 2
1051 1
1052 3
1053 1
1054 2
1055 1
1056 1
1057 1
1058 2
1059 1
1060 2
1061 1
1062 2
1063 1
1064 2
1065 1
1066 2
1067 1
1068 3
1069 1
1070 2
1071 1
1072 2
1073 1
1074 2
1075 1
1076 3
1077 1
1078 2
1079 1
1080 3
1081 1
1082 2
1083 1
1084 3
1085 1
1086 2
1087 1
1088 1
1089 1
1090 2
1091 1
1092 2
1093 1
1094 2
1095 1
1096 2
1097 1
1098 2
1099 1
1100 3
1101 1
1102 2
1103 1
1104 2
1105 1
1106 2
1107 1
1108 3
1109 1
1110 2
1111 1
1112 3
1113 1
1114 2
1115 1
1116 3
1117 1
1118 2
1119 1
1120 2
1121 1
1122 2
1123 1
1124 3
1125 1
1126 2
1127 1
1128 3
1129 1
1130 2
1131 1
1132 3
1133 1
1134 2
1135 1
1136 3
1137 1
1138 2
1139 1
1140 3
1141 1
1142 2
1143 1
1144 4
1145 1
1146 2
1147 1
1148 3
1149 1
1150 2
1151 1
1152 1
1153 1
1154 2
1155 1
1156 2
1157 1
1158 2
1159 1
1160 2
1161 1
1162 2
1163 1
1164 3
1165 1
1166 2
1167 1
1168 2
1169 1
1170 2
1171 1
1172 3
1173 1
1174 2
1175 1
1176 3
1177 1
1178 2
1179 1
1180 3
1181 1
1182 2
1183 1
1184 2
1185 1
1186 2
1187 1
1188 3
1189 1
1190 2
1191 1
1192 3
1193 1
1194 2
1195 1
1196 3
1197 1
1198 2
1199 1
1200 3
1201 1
1202 2
1203 1
1204 3
1205 1
1206 2
1207 1
1208 4
1209 1
1210 2
1211 1
1212 3
1213 1
1214 2
1215 1
1216 2
1217 1
1218 2
1219 1
1220 3
1221 1
1222 2
1223 1
1224 3
1225 1
1226 2
1227 1
1228 3
1229 1
1230 2
1231 1
1232 3
1233 1
1234 2
1235 1
1236 3
1237 1
1238 2
1239 1
1240 4
1241 1
1242 2
1243 1
1244 3
1245 1
1246 2
1247 1
1248 3
1249 1
1250 2
1251 1
1252 3
1253 1
1254 2
1255 1
1256 4
1257 1
1258 2
1259 1
1260 3
1261 1
1262 2
1263 1
1264 4
1265 1
1266 2
1267 1
1268 3
1269 1
1270 2
1271 1
1272 4
1273 1
1274 2
1275 1
1276 3
1277 1
1278 2
1279 1
1280 1
1281 1
1282 2
1283 1
1284 2
1285 1
1286 2
1287 1
1288 2
1289 1
1290 2
1291 1
1292 3
1293 1
1294 2
1295 1
1296 2
1297 1
1298 2
1299 1
1300 3
1301 1
1302 2
1303 1
1304 3
1305 1
1306 2
1307 1
1308 3
1309 1
1310 2
1311 1
1312 2
1313 1
1314 2
1315 1
1316 3
1317 1
1318 2
1319 1
1320 3
1321 1
1322 2
1323 1
1324 3
1325 1
1326 2
1327 1
1328 3
1329 1
1330 2
1331 1
1332 3
1333 1
1334 2
1335 1
1336 4
1337 1
1338 2
1339 1
1340 3
1341 1
1342 2
1343 1
1344 2
1345 1
1346 2
1347 1
1348 3
1349 1
1350 2
1351 1
1352 3
1353 1
1354 2
1355 1
1356 3
1357 1
1358 2
1359 1
1360 3
1361 1
1362 2
1363 1
1364 3
1365 1
1366 2
1367 1
1368 4
1369 1
1370 2
1371 1
1372 3
1373 1
1374 2
1375 1
1376 3
1377 1
1378 2
1379 1
1380 3
1381 1
1382 2
1383 1
1384 4
1385 1
1386 2
1387 1
1388 3
1389 1
1390 2
1391 1
1392 4
1393 1
1394 2
1395 1
1396 3
1397 1
1398 2
1399 1
1400 4
1401 1
1402 2
1403 1
1404 3
1405 1
1406 2
1407 1
1408 2
1409 1
1410 2
1411 1
1412 3
1413 1
1414 2
1415 1
1416 3
1417 1
1418 2
1419 1
1420 3
1421 1
1422 2
1423 1
1424 3
1425 1
1426 2
1427 1
1428 3
1429 1
1430 2
1431 1
1432 4
1433 1
1434 2
1435 1
1436 3
1437 1
1438 2
1439 1
1440 3
1441 1
1442 2
1443 1
1444 3
1445 1
1446 2
1447 1
1448 4
1449 1
1450 2
1451 1
1452 3
1453 1
1454 2
1455 1
1456 4
1457 1
1458 2
1459 1
1460 3
1461 1
1462 2
1463 1
1464 4
1465 1
1466 2
1467 1
1468 3
1469 1
1470 2
1471 1
1472 3
1473 1
1474 2
1475 1
1476 3
1477 1
1478 2
1479 1
1480 4
1481 1
1482 2
1483 1
1484 3
1485 1
1486 2
1487 1
1488 4
1489 1
1490 2
1491 1
1492 3
1493 1
1494 2
1495 1
1496 4
1497 1
1498 2
1499 1
1500 3
1501 1
1502 2
1503 1
1504 4
1505 1
1506 2
1507 1
1508 3
1509 1
1510 2
1511 1
1512 4
1513 1
1514 2
1515 1
1516 3
1517 1
1518 2
1519 1
1520 5
1521 1
1522 2
1523 1
1524 3
1525 1
1526 2
1527 1
1528 4
1529 1
1530 2
1531 1
1532 3
1533 1
1534 2
1535 1
1536 1
1537 1
1538 2
1539 1
1540 2
1541 1
1542 2
1543 1
1544 2
1545 1
1546 2
1547 1
1548 3
1549 1
1550 2
1551 1
1552 2
1553 1
1554 2
1555 1
1556 3
1557 1
1558 2
1559 1
1560 3
1561 1
1562 2
1563 1
1564 3
1565 1
1566 2
1567 1
1568 2
1569 1
1570 2
1571 1
1572 3
1573 1
1574 2
1575 1
1576 3
1577 1
1578 2
1579 1
1580 3
1581 1
1582 2
1583 1
1584 3
1585 1
1586 2
1587 1
1588 3
1589 1
1590 2
1591 1
1592 4
1593 1
1594 2
1595 1
1596 3
1597 1
1598 2
1599 1
1600 2
1601 1
1602 2
1603 1
1604 3
1605 1
1606 2
1607 1
1608 3
1609 1
1610 2
1611 1
1612 3
1613 1
1614 2
1615 1
1616 3
1617 1
1618 2
1619 1
1620 3
1621 1
1622 2
1623 1
1624 4
1625 1
1626 2
1627 1
1628 3
1629 1
1630 2
1631 1
1632 3
1633 1
1634 2
1635 1
1636 3
1637 1
1638 2
1639 1
1640 4
1641 1
1642 2
1643 1
1644 3
1645 1
1646 2
1647 1
1648 4
1649 1
1650 2
1651 1
1652 3
1653 1
1654 2
1655 1
1656 4
1657 1
1658 2
1659 1
1660 3
1661 1
1662 2
1663 1
1664 2
1665 1
1666 2
1667 1
1668 3
1669 1
1670 2
1671 1
1672 3
1673 1
1674 2
1675 1
1676 3
1677 1
1678 2
1679 1
1680 3
1681 1
1682 2
1683 1
1684 3
1685 1
1686 2
1687 1
1688 4
1689 1
1690 2
1691 1
1692 3
1693 1
1694 2
1695 1
1696 3
1697 1
1698 2
1699 1
1700 3
1701 1
1702 2
1703 1
1704 4
1705 1
1706 2
1707 1
1708 3
1709 1
1710 2
1711 1
1712 4
1713 1
1714 2
1715 1
1716 3
1717 1
1718 2
1719 1
1720 4
1721 1
1722 2
1723 1
1724 3
1725 1
1726 2
1727 1
1728 3
1729 1
1730 2
1731 1
1732 3
1733 1
1734 2
1735 1
1736 4
1737 1
1738 2
1739 1
1740 3
1741 1
1742 2
1743 1
1744 4
1745 1
1746 2
1747 1
1748 3
1749 1
1750 2
1751 1
1752 4
1753 1
1754 2
1755 1
1756 3
1757 1
1758 2
1759 1
1760 4
1761 1
1762 2
1763 1
1764 3
1765 1
1766 2
1767 1
1768 4
1769 1
1770 2
1771 1
1772 3
1773 1
1774 2
1775 1
1776 5
1777 1
1778 2
1779 1
1780 3
1781 1
1782 2
1783 1
1784 4
1785 1
1786 2
1787 1
1788 3
1789 1
1790 2
1791 1
1792 2
1793 1
1794 2
1795 1
1796 3
1797 1
1798 2
1799 1
1800 3
1801 1
1802 2
1803 1
1804 3
1805 1
1806 2
1807 1
1808 3
1809 1
1810 2
1811 1
1812 3
1813 1
1814 2
1815 1
1816 4
1817 1
1818 2
1819 1
1820 3
1821 1
1822 2
1823 1
1824 3
1825 1
1826 2
1827 1
1828 3
1829 1
1830 2
1831 1
1832 4
1833 1
1834 2
1835 1
1836 3
1837 1
1838 2
1839 1
1840 4
1841 1
1842 2
1843 1
1844 3
1845 1
1846 2
1847 1
1848 4
1849 1
1850 2
1851 1
1852 3
1853 1
1854 2
1855 1
1856 3
1857 1
1858 2
1859 1
1860 3
1861 1
1862 2
1863 1
1864 4
1865 1
1866 2
1867 1
1868 3
1869 1
1870 2
1871 1
1872 4
1873 1
1874 2
1875 1
1876 3
1877 1
1878 2
1879 1
1880 4
1881 1
1882 2
1883 1
1884 3
1885 1
1886 2
1887 1
1888 4
1889 1
1890 2
1891 1
1892 3
1893 1
1894 2
1895 1
1896 4
1897 1
1898 2
1899 1
1900 3
1901 1
1902 2
1903 1
1904 5
1905 1
1906 2
1907 1
1908 3
1909 1
1910 2
1911 1
1912 4
1913 1
1914 2
1915 1
1916 3
1917 1
1918 2
1919 1
1920 3
1921 1
1922 2
1923 1
1924 3
1925 1
1926 2
1927 1
1928 4
1929 1
1930 2
1931 1
1932 3
1933 1
1934 2
1935 1
1936 4
1937 1
1938 2
1939 1
1940 3
1941 1
1942 2
1943 1
1944 4
1945 1
1946 2
1947 1
1948 3
1949 1
1950 2
1951 1
1952 4
1953 1
1954 2
1955 1
1956 3
1957 1
1958 2
1959 1
1960 4
1961 1
1962 2
1963 1
1964 3
1965 1
1966 2
1967 1
1968 5
1969 1
1970 2
1971 1
1972 3
1973 1
1974 2
1975 1
1976 4
1977 1
1978 2
1979 1
1980 3
1981 1
1982 2
1983 1
1984 4
1985 1
1986 2
1987 1
1988 3
1989 1
1990 2
1991 1
1992 4
1993 1
1994 2
1995 1
1996 3
1997 1
1998 2
1999 1
2000 5
2001 1
2002 2
2003 1
2004 3
2005 1
2006 2
2007 1
2008 4
2009 1
2010 2
2011 1
2012 3
2013 1
2014 2
2015 1
2016 5
2017 1
2018 2
2019 1
2020 3
2021 1
2022 2
2023 1
2024 4
2025 1
2026 2
2027 1
2028 3
2029 1
2030 2
2031 1
2032 5
2033 1
2034 2
2035 1
2036 3
2037 1
2038 2
2039 1
2040 4
2041 1
2042 2
2043 1
2044 3
2045 1
2046 2
2047 1
2048 0
2049 1
2050 1
2051 1
2052 1
2053 1
2054 2
2055 1
2056 1
2057 1
2058 2
2059 1
2060 2
2061 1
2062 2
2063 1
2064 1
2065 1
2066 2
2067 1
2068 2
2069 1
2070 2
2071 1
2072 2
2073 1
2074 2
2075 1
2076 3
2077 1
2078 2
2079 1
2080 1
2081 1
2082 2
2083 1
2084 2
2085 1
2086 2
2087 1
2088 2
2089 1
2090 2
2091 1
2092 3
2093 1
2094 2
2095 1
2096 2
2097 1
2098 2
2099 1
2100 3
2101 1
2102 2
2103 1
2104 3
2105 1
2106 2
2107 1
2108 3
2109 1
2110 2
2111 1
2112 1
2113 1
2114 2
2115 1
2116 2
2117 1
2118 2
2119 1
2120 2
2121 1
2122 2
2123 1
2124 3
2125 1
2126 2
2127 1
2128 2
2129 1
2130 2
2131 1
2132 3
2133 1
2134 2
2135 1
2136 3
2137 1
2138 2
2139 1
2140 3
2141 1
2142 2
2143 1
2144 2
2145 1
2146 2
2147 1
2148 3
2149 1
2150 2
2151 1
2152 3
2153 1
2154 2
2155 1
2156 3
2157 1
2158 2
2159 1
2160 3
2161 1
2162 2
2163 1
2164 3
2165 1
2166 2
2167 1
2168 4
2169 1
2170 2
2171 1
2172 3
2173 1
2174 2
2175 1
2176 1
2177 1
2178 2
2179 1
2180 2
2181 1
2182 2
2183 1
2184 2
2185 1
2186 2
2187 1
2188 3
2189 1
2190 2
2191 1
2192 2
2193 1
2194 2
2195 1
2196 3
2197 1
2198 2
2199 1
2200 3
2201 1
2202 2
2203 1
2204 3
2205 1
2206 2
2207 1
2208 2
2209 1
2210 2
2211 1
2212 3
2213 1
2214 2
2215 1
2216 3
2217 1
2218 2
2219 1
2220 3
2221 1
2222 2
2223 1
2224 3
2225 1
2226 2
2227 1
2228 3
2229 1
2230 2
2231 1
2232 4
2233 1
2234 2
2235 1
2236 3
2237 1
2238 2
2239 1
2240 2
2241 1
2242 2
2243 1
2244 3
2245 1
2246 2
2247 1
2248 3
2249 1
2250 2
2251 1
2252 3
2253 1
2254 2
2255 1
2256 3
2257 1
2258 2
2259 1
2260 3
2261 1
2262 2
2263 1
2264 4
2265 1
2266 2
2267 1
2268 3
2269 1
2270 2
2271 1
2272 3
2273 1
2274 2
2275 1
2276 3
2277 1
2278 2
2279 1
2280 4
2281 1
2282 2
2283 1
2284 3
2285 1
2286 2
2287 1
2288 4
2289 1
2290 2
2291 1
2292 3
2293 1
2294 2
2295 1
2296 4
2297 1
2298 2
2299 1
2300 3
2301 1
2302 2
2303 1
2304 1
2305 1
2306 2
2307 1
2308 2
2309 1
2310 2
2311 1
2312 2
2313 1
2314 2
2315 1
2316 3
2317 1
2318 2
2319 1
2320 2
2321 1
2322 2
2323 1
2324 3
2325 1
2326 2
2327 1
2328 3
2329 1
2330 2
2331 1
2332 3
2333 1
2334 2
2335 1
2336 2
2337 1
2338 2
2339 1
2340 3
2341 1
2342 2
2343 1
2344 3
2345 1
2346 2
2347 1
2348 3
2349 1
2350 2
2351 1
2352 3
2353 1
2354 2
2355 1
2356 3
2357 1
2358 2
2359 1
2360 4
2361 1
2362 2
2363 1
2364 3
2365 1
2366 2
2367 1
2368 2
2369 1
2370 2
2371 1
2372 3
2373 1
2374 2
2375 1
2376 3
2377 1
2378 2
2379 1
2380 3
2381 1
2382 2
2383 1
2384 3
2385 1
2386 2
2387 1
2388 3
2389 1
2390 2
2391 1
2392 4
2393 1
2394 2
2395 1
2396 3
2397 1
2398 2
2399 1
2400 3
2401 1
2402 2
2403 1
2404 3
2405 1
2406 2
2407 1
2408 4
2409 1
2410 2
2411 1
2412 3
2413 1
2414 2
2415 1
2416 4
2417 1
2418 2
2419 1
2420 3
2421 1
2422 2
2423 1
2424 4
2425 1
2426 2
2427 1
2428 3
2429 1
2430 2
2431 1
2432 2
2433 1
2434 2
2435 1
2436 3
2437 1
2438 2
2439 1
2440 3
2441 1
2442 2
2443 1
2444 3
2445 1
2446 2
2447 1
2448 3
2449 1
2450 2
2451 1
2452 3
2453 1
2454 2
2455 1
2456 4
2457 1
2458 2
2459 1
2460 3
2461 1
2462 2
2463 1
2464 3
2465 1
2466 2
2467 1
2468 3
2469 1
2470 2
2471 1
2472 4
2473 1
2474 2
2475 1
2476 3
2477 1
2478 2
2479 1
2480 4
2481 1
2482 2
2483 1
2484 3
2485 1
2486 2
2487 1
2488 4
2489 1
2490 2
2491 1
2492 3
2493 1
2494 2
2495 1
2496 3
2497 1
2498 2
2499 1
2500 3
2501 1
2502 2
2503 1
2504 4
2505 1
2506 2
2507 1
2508 3
2509 1
2510 2
2511 1
2512 4
2513 1
2514 2
2515 1
2516 3
2517 1
2518 2
2519 1
2520 4
2521 1
2522 2
2523 1
2524 3
2525 1
2526 2
2527 1
2528 4
2529 1
2530 2
2531 1
2532 3
2533 1
2534 2
2535 1
2536 4
2537 1
2538 2
2539 1
2540 3
2541 1
2542 2
2543 1
2544 5
2545 1
2546 2
2547 1
2548 3
2549 1
2550 2
2551 1
2552 4
2553 1
2554 2
2555 1
2556 3
2557 1
2558 2
2559 1
2560 1
2561 1
2562 2
2563 1
2564 2
2565 1
2566 2
2567 1
2568 2
2569 1
2570 2
2571 1
2572 3
2573 1
2574 2
2575 1
2576 2
2577 1
2578 2
2579 1
2580 3
2581 1
2582 2
2583 1
2584 3
2585 1
2586 2
2587 1
2588 3
2589 1
2590 2
2591 1
2592 2
2593 1
2594 2
2595 1
2596 3
2597 1
2598 2
2599 1
2600 3
2601 1
2602 2
2603 1
2604 3
2605 1
2606 2
2607 1
2608 3
2609 1
2610 2
2611 1
2612 3
2613 1
2614 2
2615 1
2616 4
2617 1
2618 2
2619 1
2620 3
2621 1
2622 2
2623 1
2624 2
2625 1
2626 2
2627 1
2628 3
2629 1
2630 2
2631 1
2632 3
2633 1
2634 2
2635 1
2636 3
2637 1
2638 2
2639 1
2640 3
2641 1
2642 2
2643 1
2644 3
2645 1
2646 2
2647 1
2648 4
2649 1
2650 2
2651 1
2652 3
2653 1
2654 2
2655 1
2656 3
2657 1
2658 2
2659 1
2660 3
2661 1
2662 2
2663 1
2664 4
2665 1
2666 2
2667 1
2668 3
2669 1
2670 2
2671 1
2672 4
2673 1
2674 2
2675 1
2676 3
2677 1
2678 2
2679 1
2680 4
2681 1
2682 2
2683 1
2684 3
2685 1
2686 2
2687 1
2688 2
2689 1
2690 2
2691 1
2692 3
2693 1
2694 2
2695 1
2696 3
2697 1
2698 2
2699 1
2700 3
2701 1
2702 2
2703 1
2704 3
2705 1
2706 2
2707 1
2708 3
2709 1
2710 2
2711 1
2712 4
2713 1
2714 2
2715 1
2716 3
2717 1
2718 2
2719 1
2720 3
2721 1
2722 2
2723 1
2724 3
2725 1
2726 2
2727 1
2728 4
2729 1
2730 2
2731 1
2732 3
2733 1
2734 2
2735 1
2736 4
2737 1
2738 2
2739 1
2740 3
2741 1
2742 2
2743 1
2744 4
2745 1
2746 2
2747 1
2748 3
2749 1
2750 2
2751 1
2752 3
2753 1
2754 2
2755 1
2756 3
2757 1
2758 2
2759 1
2760 4
2761 1
2762 2
2763 1
2764 3
2765 1
2766 2
2767 1
2768 4
2769 1
2770 2
2771 1
2772 3
2773 1
2774 2
2775 1
2776 4
2777 1
2778 2
2779 1
2780 3
2781 1
2782 2
2783 1
2784 4
2785 1
2786 2
2787 1
2788 3
2789 1
2790 2
2791 1
2792 4
2793 1
2794 2
2795 1
2796 3
2797 1
2798 2
2799 1
2800 5
2801 1
2802 2
2803 1
2804 3
2805 1
2806 2
2807 1
2808 4
2809 1
2810 2
2811 1
2812 3
2813 1
2814 2
2815 1
2816 2
2817 1
2818 2
2819 1
2820 3
2821 1
2822 2
2823 1
2824 3
2825 1
2826 2
2827 1
2828 3
2829 1
2830 2
2831 1
2832 3
2833 1
2834 2
2835 1
2836 3
2837 1
2838 2
2839 1
2840 4
2841 1
2842 2
2843 1
2844 3
2845 1
2846 2
2847 1
2848 3
2849 1
2850 2
2851 1
2852 3
2853 1
2854 2
2855 1
2856 4
2857 1
2858 2
2859 1
2860 3
2861 1
2862 2
2863 1
2864 4
2865 1
2866 2
2867 1
2868 3
2869 1
2870 2
2871 1
2872 4
2873 1
2874 2
2875 1
2876 3
2877 1
2878 2
2879 1
2880 3
2881 1
2882 2
2883 1
2884 3
2885 1
2886 2
2887 1
2888 4
2889 1
2890 2
2891 1
2892 3
2893 1
2894 2
2895 1
2896 4
2897 1
2898 2
2899 1
2900 3
2901 1
2902 2
2903 1
2904 4
2905 1
2906 2
2907 1
2908 3
2909 1
2910 2
2911 1
2912 4
2913 1
2914 2
2915 1
2916 3
2917 1
2918 2
2919 1
2920 4
2921 1
2922 2
2923 1
2924 3
2925 1
2926 2
2927 1
2928 5
2929 1
2930 2
2931 1
2932 3
2933 1
2934 2
2935 1
2936 4
2937 1
2938 2
2939 1
2940 3
2941 1
2942 2
2943 1
2944 3
2945 1
2946 2
2947 1
2948 3
2949 1
2950 2
2951 1
2952 4
2953 1
2954 2
2955 1
2956 3
2957 1
2958 2
2959 1
2960 4
2961 1
2962 2
2963 1
2964 3
2965 1
2966 2
2967 1
2968 4
2969 1
2970 2
2971 1
2972 3
2973 1
2974 2
2975 1
2976 4
2977 1
2978 2
2979 1
2980 3
2981 1
2982 2
2983 1
2984 4
2985 1
2986 2
2987 1
2988 3
2989 1
2990 2
2991 1
2992 5
2993 1
2994 2
2995 1
2996 3
2997 1
2998 2
2999 1
3000 4
3001 1
3002 2
3003 1
3004 3
3005 1
3006 2
3007 1
3008 4
3009 1
3010 2
3011 1
3012 3
3013 1
3014 2
3015 1
3016 4
3017 1
3018 2
3019 1
3020 3
3021 1
3022 2
3023 1
3024 5
3025 1
3026 2
3027 1
3028 3
3029 1
3030 2
3031 1
3032 4
3033 1
3034 2
3035 1
3036 3
3037 1
3038 2
3039 1
3040 5
3041 1
3042 2
3043 1
3044 3
3045 1
3046 2
3047 1
3048 4
3049 1
3050 2
3051 1
3052 3
3053 1
3054 2
3055 1
3056 5
3057 1
3058 2
3059 1
3060 3
3061 1
3062 2
3063 1
3064 4
3065 1
3066 2
3067 1
3068 3
3069 1
3070 2
3071 1
3072 1
3073 1
3074 2
3075 1
3076 2
3077 1
3078 2
3079 1
3080 2
3081 1
3082 2
3083 1
3084 3
3085 1
3086 2
3087 1
3088 2
3089 1
3090 2
3091 1
3092 3
3093 1
3094 2
3095 1
3096 3
3097 1
3098 2
3099 1
3100 3
3101 1
3102 2
3103 1
3104 2
3105 1
3106 2
3107 1
3108 3
3109 1
3110 2
3111 1
3112 3
3113 1
3114 2
3115 1
3116 3
3117 1
3118 2
3119 1
3120 3
3121 1
3122 2
3123 1
3124 3
3125 1
3126 2
3127 1
3128 4
3129 1
3130 2
3131 1
3132 3
3133 1
3134 2
3135 1
3136 2
3137 1
3138 2
3139 1
3140 3
3141 1
3142 2
3143 1
3144 3
3145 1
3146 2
3147 1
3148 3
3149 1
3150 2
3151 1
3152 3
3153 1
3154 2
3155 1
3156 3
3157 1
3158 2
3159 1
3160 4
3161 1
3162 2
3163 1
3164 3
3165 1
3166 2
3167 1
3168 3
3169 1
3170 2
3171 1
3172 3
3173 1
3174 2
3175 1
3176 4
3177 1
3178 2
3179 1
3180 3
3181 1
3182 2
3183 1
3184 4
3185 1
3186 2
3187 1
3188 3
3189 1
3190 2
3191 1
3192 4
3193 1
3194 2
3195 1
3196 3
3197 1
3198 2
3199 1
3200 2
3201 1
3202 2
3203 1
3204 3
3205 1
3206 2
3207 1
3208 3
3209 1
3210 2
3211 1
3212 3
3213 1
3214 2
3215 1
3216 3
3217 1
3218 2
3219 1
3220 3
3221 1
3222 2
3223 1
3224 4
3225 1
3226 2
3227 1
3228 3
3229 1
3230 2
3231 1
3232 3
3233 1
3234 2
3235 1
3236 3
3237 1
3238 2
3239 1
3240 4
3241 1
3242 2
3243 1
3244 3
3245 1
3246 2
3247 1
3248 4
3249 1
3250 2
3251 1
3252 3
3253 1
3254 2
3255 1
3256 4
3257 1
3258 2
3259 1
3260 3
3261 1
3262 2
3263 1
3264 3
3265 1
3266 2
3267 1
3268 3
3269 1
3270 2
3271 1
3272 4
3273 1
3274 2
3275 1
3276 3
3277 1
3278 2
3279 1
3280 4
3281 1
3282 2
3283 1
3284 3
3285 1
3286 2
3287 1
3288 4
3289 1
3290 2
3291 1
3292 3
3293 1
3294 2
3295 1
3296 4
3297 1
3298 2
3299 1
3300 3
3301 1
3302 2
3303 1
3304 4
3305 1
3306 2
3307 1
3308 3
3309 1
3310 2
3311 1
3312 5
3313 1
3314 2
3315 1
3316 3
3317 1
3318 2
3319 1
3320 4
3321 1
3322 2
3323 1
3324 3
3325 1
3326 2
3327 1
3328 2
3329 1
3330 2
3331 1
3332 3
3333 1
3334 2
3335 1
3336 3
3337 1
3338 2
3339 1
3340 3
3341 1
3342 2
3343 1
3344 3
3345 1
3346 2
3347 1
3348 3
3349 1
3350 2
3351 1
3352 4
3353 1
3354 2
3355 1
3356 3
3357 1
3358 2
3359 1
3360 3
3361 1
3362 2
3363 1
3364 3
3365 1
3366 2
3367 1
3368 4
3369 1
3370 2
3371 1
3372 3
3373 1
3374 2
3375 1
3376 4
3377 1
3378 2
3379 1
3380 3
3381 1
3382 2
3383 1
3384 4
3385 1
3386 2
3387 1
3388 3
3389 1
3390 2
3391 1
3392 3
3393 1
3394 2
3395 1
3396 3
3397 1
3398 2
3399 1
3400 4
3401 1
3402 2
3403 1
3404 3
3405 1
3406 2
3407 1
3408 4
3409 1
3410 2
3411 1
3412 3
3413 1
3414 2
3415 1
3416 4
3417 1
3418 2
3419 1
3420 3
3421 1
3422 2
3423 1
3424 4
3425 1
3426 2
3427 1
3428 3
3429 1
3430 2
3431 1
3432 4
3433 1
3434 2
3435 1
3436 3
3437 1
3438 2
3439 1
3440 5
3441 1
3442 2
3443 1
3444 3
3445 1
3446 2
3447 1
3448 4
3449 1
3450 2
3451 1
3452 3
3453 1
3454 2
3455 1
3456 3
3457 1
3458 2
3459 1
3460 3
3461 1
3462 2
3463 1
3464 4
3465 1
3466 2
3467 1
3468 3
3469 1
3470 2
3471 1
3472 4
3473 1
3474 2
3475 1
3476 3
3477 1
3478 2
3479 1
3480 4
3481 1
3482 2
3483 1
3484 3
3485 1
3486 2
3487 1
3488 4
3489 1
3490 2
3491 1
3492 3
3493 1
3494 2
3495 1
3496 4
3497 1
3498 2
3499 1
3500 3
3501 1
3502 2
3503 1
3504 5
3505 1
3506 2
3507 1
3508 3
3509 1
3510 2
3511 1
3512 4
3513 1
3514 2
3515 1
3516 3
3517 1
3518 2
3519 1
3520 4
3521 1
3522 2
3523 1
3524 3
3525 1
3526 2
3527 1
3528 4
3529 1
3530 2
3531 1
3532 3
3533 1
3534 2
3535 1
3536 5
3537 1
3538 2
3539 1
3540 3
3541 1
3542 2
3543 1
3544 4
3545 1
3546 2
3547 1
3548 3
3549 1
3550 2
3551 1
3552 5
3553 1
3554 2
3555 1
3556 3
3557 1
3558 2
3559 1
3560 4
3561 1
3562 2
3563 1
3564 3
3565 1
3566 2
3567 1
3568 5
3569 1
3570 2
3571 1
3572 3
3573 1
3574 2
3575 1
3576 4
3577 1
3578 2
3579 1
3580 3
3581 1
3582 2
3583 1
3584 2
3585 1
3586 2
3587 1
3588 3
3589 1
3590 2
3591 1
3592 3
3593 1
3594 2
3595 1
3596 3
3597 1
3598 2
3599 1
3600 3
3601 1
3602 2
3603 1
3604 3
3605 1
3606 2
3607 1
3608 4
3609 1
3610 2
3611 1
3612 3
3613 1
3614 2
3615 1
3616 3
3617 1
3618 2
3619 1
3620 3
3621 1
3622 2
3623 1
3624 4
3625 1
3626 2
3627 1
3628 3
3629 1
3630 2
3631 1
3632 4
3633 1
3634 2
3635 1
3636 3
3637 1
3638 2
3639 1
3640 4
3641 1
3642 2
3643 1
3644 3
3645 1
3646 2
3647 1
3648 3
3649 1
3650 2
3651 1
3652 3
3653 1
3654 2
3655 1
3656 4
3657 1
3658 2
3659 1
3660 3
3661 1
3662 2
3663 1
3664 4
3665 1
3666 2
3667 1
3668 3
3669 1
3670 2
3671 1
3672 4
3673 1
3674 2
3675 1
3676 3
3677 1
3678 2
3679 1
3680 4
3681 1
3682 2
3683 1
3684 3
3685 1
3686 2
3687 1
3688 4
3689 1
3690 2
3691 1
3692 3
3693 1
3694 2
3695 1
3696 5
3697 1
3698 2
3699 1
3700 3
3701 1
3702 2
3703 1
3704 4
3705 1
3706 2
3707 1
3708 3
3709 1
3710 2
3711 1
3712 3
3713 1
3714 2
3715 1
3716 3
3717 1
3718 2
3719 1
3720 4
3721 1
3722 2
3723 1
3724 3
3725 1
3726 2
3727 1
3728 4
3729 1
3730 2
3731 1
3732 3
3733 1
3734 2
3735 1
3736 4
3737 1
3738 2
3739 1
3740 3
3741 1
3742 2
3743 1
3744 4
3745 1
3746 2
3747 1
3748 3
3749 1
3750 2
3751 1
3752 4
3753 1
3754 2
3755 1
3756 3
3757 1
3758 2
3759 1
3760 5
3761 1
3762 2
3763 1
3764 3
3765 1
3766 2
3767 1
3768 4
3769 1
3770 2
3771 1
3772 3
3773 1
3774 2
3775 1
3776 4
3777 1
3778 2
3779 1
3780 3
3781 1
3782 2
3783 1
3784 4
3785 1
3786 2
3787 1
3788 3
3789 1
3790 2
3791 1
3792 5
3793 1
3794 2
3795 1
3796 3
3797 1
3798 2
3799 1
3800 4
3801 1
3802 2
3803 1
3804 3
3805 1
3806 2
3807 1
3808 5
3809 1
3810 2
3811 1
3812 3
3813 1
3814 2
3815 1
3816 4
3817 1
3818 2
3819 1
3820 3
3821 1
3822 2
3823 1
3824 5
3825 1
3826 2
3827 1
3828 3
3829 1
3830 2
3831 1
3832 4
3833 1
3834 2
3835 1
3836 3
3837 1
3838 2
3839 1
3840 3
3841 1
3842 2
3843 1
3844 3
3845 1
3846 2
3847 1
3848 4
3849 1
3850 2
3851 1
3852 3
3853 1
3854 2
3855 1
3856 4
3857 1
3858 2
3859 1
3860 3
3861 1
3862 2
3863 1
3864 4
3865 1
3866 2
3867 1
3868 3
3869 1
3870 2
3871 1
3872 4
3873 1
3874 2
3875 1
3876 3
3877 1
3878 2
3879 1
3880 4
3881 1
3882 2
3883 1
3884 3
3885 1
3886 2
3887 1
3888 5
3889 1
3890 2
3891 1
3892 3
3893 1
3894 2
3895 1
3896 4
3897 1
3898 2
3899 1
3900 3
3901 1
3902 2
3903 1
3904 4
3905 1
3906 2
3907 1
3908 3
3909 1
3910 2
3911 1
3912 4
3913 1
3914 2
3915 1
3916 3
3917 1
3918 2
3919 1
3920 5
3921 1
3922 2
3923 1
3924 3
3925 1
3926 2
3927 1
3928 4
3929 1
3930 2
3931 1
3932 3
3933 1
3934 2
3935 1
3936 5
3937 1
3938 2
3939 1
3940 3
3941 1
3942 2
3943 1
3944 4
3945 1
3946 2
3947 1
3948 3
3949 1
3950 2
3951 1
3952 5
3953 1
3954 2
3955 1
3956 3
3957 1
3958 2
3959 1
3960 4
3961 1
3962 2
3963 1
3964 3
3965 1
3966 2
3967 1
3968 4
3969 1
3970 2
3971 1
3972 3
3973 1
3974 2
3975 1
3976 4
3977 1
3978 2
3979 1
3980 3
3981 1
3982 2
3983 1
3984 5
3985 1
3986 2
3987 1
3988 3
3989 1
3990 2
3991 1
3992 4
3993 1
3994 2
3995 1
3996 3
3997 1
3998 2
3999 1
4000 5
4001 1
4002 2
4003 1
4004 3
4005 1
4006 2
4007 1
4008 4
4009 1
4010 2
4011 1
4012 3
4013 1
4014 2
4015 1
4016 5
4017 1
4018 2
4019 1
4020 3
4021 1
4022 2
4023 1
4024 4
4025 1
4026 2
4027 1
4028 3
4029 1
4030 2
4031 1
4032 5
4033 1
4034 2
4035 1
4036 3
4037 1
4038 2
4039 1
4040 4
4041 1
4042 2
4043 1
4044 3
4045 1
4046 2
4047 1
4048 5
4049 1
4050 2
4051 1
4052 3
4053 1
4054 2
4055 1
4056 4
4057 1
4058 2
4059 1
4060 3
4061 1
4062 2
4063 1
4064 6
4065 1
4066 2
4067 1
4068 3
4069 1
4070 2
4071 1
4072 4
4073 1
4074 2
4075 1
4076 3
4077 1
4078 2
4079 1
4080 5
4081 1
4082 2
4083 1
4084 3
4085 1
4086 2
4087 1
4088 4
4089 1
4090 2
4091 1
4092 3
4093 1
4094 2
4095 1
4096 0
4097 1
4098 1
4099 1
4100 1
4101 1
4102 2
4103 1
4104 1
4105 1
4106 2
4107 1
4108 2
4109 1
4110 2
4111 1
4112 1
4113 1
4114 2
4115 1
4116 2
4117 1
4118 2
4119 1
4120 2
4121 1
4122 2
4123 1
4124 3
4125 1
4126 2
4127 1
4128 1
4129 1
4130 2
4131 1
4132 2
4133 1
4134 2
4135 1
4136 2
4137 1
4138 2
4139 1
4140 3
4141 1
4142 2
4143 1
4144 2
4145 1
4146 2
4147 1
4148 3
4149 1
4150 2
4151 1
4152 3
4153 1
4154 2
4155 1
4156 3
4157 1
4158 2
4159 1
4160 1
4161 1
4162 2
4163 1
4164 2
4165 1
4166 2
4167 1
4168 2
4169 1
4170 2
4171 1
4172 3
4173 1
4174 2
4175 1
4176 2
4177 1
4178 2
4179 1
4180 3
4181 1
4182 2
4183 1
4184 3
4185 1
4186 2
4187 1
4188 3
4189 1
4190 2
4191 1
4192 2
4193 1
4194 2
4195 1
4196 3
4197 1
4198 2
4199 1
4200 3
4201 1
4202 2
4203 1
4204 3
4205 1
4206 2
4207 1
4208 3
4209 1
4210 2
4211 1
4212 3
4213 1
4214 2
4215 1
4216 4
4217 1
4218 2
4219 1
4220 3
4221 1
4222 2
4223 1
4224 1
4225 1
4226 2
4227 1
4228 2
4229 1
4230 2
4231 1
4232 2
4233 1
4234 2
4235 1
4236 3
4237 1
4238 2
4239 1
4240 2
4241 1
4242 2
4243 1
4244 3
4245 1
4246 2
4247 1
4248 3
4249 1
4250 2
4251 1
4252 3
4253 1
4254 2
4255 1
4256 2
4257 1
4258 2
4259 1
4260 3
4261 1
4262 2
4263 1
4264 3
4265 1
4266 2
4267 1
4268 3
4269 1
4270 2
4271 1
4272 3
4273 1
4274 2
4275 1
4276 3
4277 1
4278 2
4279 1
4280 4
4281 1
4282 2
4283 1
4284 3
4285 1
4286 2
4287 1
4288 2
4289 1
4290 2
4291 1
4292 3
4293 1
4294 2
4295 1
4296 3
4297 1
4298 2
4299 1
4300 3
4301 1
4302 2
4303 1
4304 3
4305 1
4306 2
4307 1
4308 3
4309 1
4310 2
4311 1
4312 4
4313 1
4314 2
4315 1
4316 3
4317 1
4318 2
4319 1
4320 3
4321 1
4322 2
4323 1
4324 3
4325 1
4326 2
4327 1
4328 4
4329 1
4330 2
4331 1
4332 3
4333 1
4334 2
4335 1
4336 4
4337 1
4338 2
4339 1
4340 3
4341 1
4342 2
4343 1
4344 4
4345 1
4346 2
4347 1
4348 3
4349 1
4350 2
4351 1
4352 1
4353 1
4354 2
4355 1
4356 2
4357 1
4358 2
4359 1
4360 2
4361 1
4362 2
4363 1
4364 3
4365 1
4366 2
4367 1
4368 2
4369 1
4370 2
4371 1
4372 3
4373 1
4374 2
4375 1
4376 3
4377 1
4378 2
4379 1
4380 3
4381 1
4382 2
4383 1
4384 2
4385 1
4386 2
4387 1
4388 3
4389 1
4390 2
4391 1
4392 3
4393 1
4394 2
4395 1
4396 3
4397 1
4398 2
4399 1
4400 3
4401 1
4402 2
4403 1
4404 3
4405 1
4406 2
4407 1
4408 4
4409 1
4410 2
4411 1
4412 3
4413 1
4414 2
4415 1
4416 2
4417 1
4418 2
4419 1
4420 3
4421 1
4422 2
4423 1
4424 3
4425 1
4426 2
4427 1
4428 3
4429 1
4430 2
4431 1
4432 3
4433 1
4434 2
4435 1
4436 3
4437 1
4438 2
4439 1
4440 4
4441 1
4442 2
4443 1
4444 3
4445 1
4446 2
4447 1
4448 3
4449 1
4450 2
4451 1
4452 3
4453 1
4454 2
4455 1
4456 4
4457 1
4458 2
4459 1
4460 3
4461 1
4462 2
4463 1
4464 4
4465 1
4466 2
4467 1
4468 3
4469 1
4470 2
4471 1
4472 4
4473 1
4474 2
4475 1
4476 3
4477 1
4478 2
4479 1
4480 2
4481 1
4482 2
4483 1
4484 3
4485 1
4486 2
4487 1
4488 3
4489 1
4490 2
4491 1
4492 3
4493 1
4494 2
4495 1
4496 3
4497 1
4498 2
4499 1
4500 3
4501 1
4502 2
4503 1
4504 4
4505 1
4506 2
4507 1
4508 3
4509 1
4510 2
4511 1
4512 3
4513 1
4514 2
4515 1
4516 3
4517 1
4518 2
4519 1
4520 4
4521 1
4522 2
4523 1
4524 3
4525 1
4526 2
4527 1
4528 4
4529 1
4530 2
4531 1
4532 3
4533 1
4534 2
4535 1
4536 4
4537 1
4538 2
4539 1
4540 3
4541 1
4542 2
4543 1
4544 3
4545 1
4546 2
4547 1
4548 3
4549 1
4550 2
4551 1
4552 4
4553 1
4554 2
4555 1
4556 3
4557 1
4558 2
4559 1
4560 4
4561 1
4562 2
4563 1
4564 3
4565 1
4566 2
4567 1
4568 4
4569 1
4570 2
4571 1
4572 3
4573 1
4574 2
4575 1
4576 4
4577 1
4578 2
4579 1
4580 3
4581 1
4582 2
4583 1
4584 4
4585 1
4586 2
4587 1
4588 3
4589 1
4590 2
4591 1
4592 5
4593 1
4594 2
4595 1
4596 3
4597 1
4598 2
4599 1
4600 4
4601 1
4602 2
4603 1
4604 3
4605 1
4606 2
4607 1
4608 1
4609 1
4610 2
4611 1
4612 2
4613 1
4614 2
4615 1
4616 2
4617 1
4618 2
4619 1
4620 3
4621 1
4622 2
4623 1
4624 2
4625 1
4626 2
4627 1
4628 3
4629 1
4630 2
4631 1
4632 3
4633 1
4634 2
4635 1
4636 3
4637 1
4638 2
4639 1
4640 2
4641 1
4642 2
4643 1
4644 3
4645 1
4646 2
4647 1
4648 3
4649 1
4650 2
4651 1
4652 3
4653 1
4654 2
4655 1
4656 3
4657 1
4658 2
4659 1
4660 3
4661 1
4662 2
4663 1
4664 4
4665 1
4666 2
4667 1
4668 3
4669 1
4670 2
4671 1
4672 2
4673 1
4674 2
4675 1
4676 3
4677 1
4678 2
4679 1
4680 3
4681 1
4682 2
4683 1
4684 3
4685 1
4686 2
4687 1
4688 3
4689 1
4690 2
4691 1
4692 3
4693 1
4694 2
4695 1
4696 4
4697 1
4698 2
4699 1
4700 3
4701 1
4702 2
4703 1
4704 3
4705 1
4706 2
4707 1
4708 3
4709 1
4710 2
4711 1
4712 4
4713 1
4714 2
4715 1
4716 3
4717 1
4718 2
4719 1
4720 4
4721 1
4722 2
4723 1
4724 3
4725 1
4726 2
4727 1
4728 4
4729 1
4730 2
4731 1
4732 3
4733 1
4734 2
4735 1
4736 2
4737 1
4738 2
4739 1
4740 3
4741 1
4742 2
4743 1
4744 3
4745 1
4746 2
4747 1
4748 3
4749 1
4750 2
4751 1
4752 3
4753 1
4754 2
4755 1
4756 3
4757 1
4758 2
4759 1
4760 4
4761 1
4762 2
4763 1
4764 3
4765 1
4766 2
4767 1
4768 3
4769 1
4770 2
4771 1
4772 3
4773 1
4774 2
4775 1
4776 4
4777 1
4778 2
4779 1
4780 3
4781 1
4782 2
4783 1
4784 4
4785 1
4786 2
4787 1
4788 3
4789 1
4790 2
4791 1
4792 4
4793 1
4794 2
4795 1
4796 3
4797 1
4798 2
4799 1
4800 3
4801 1
4802 2
4803 1
4804 3
4805 1
4806 2
4807 1
4808 4
4809 1
4810 2
4811 1
4812 3
4813 1
4814 2
4815 1
4816 4
4817 1
4818 2
4819 1
4820 3
4821 1
4822 2
4823 1
4824 4
4825 1
4826 2
4827 1
4828 3
4829 1
4830 2
4831 1
4832 4
4833 1
4834 2
4835 1
4836 3
4837 1
4838 2
4839 1
4840 4
4841 1
4842 2
4843 1
4844 3
4845 1
4846 2
4847 1
4848 5
4849 1
4850 2
4851 1
4852 3
4853 1
4854 2
4855 1
4856 4
4857 1
4858 2
4859 1
4860 3
4861 1
4862 2
4863 1
4864 2
4865 1
4866 2
4867 1
4868 3
4869 1
4870 2
4871 1
4872 3
4873 1
4874 2
4875 1
4876 3
4877 1
4878 2
4879 1
4880 3
4881 1
4882 2
4883 1
4884 3
4885 1
4886 2
4887 1
4888 4
4889 1
4890 2
4891 1
4892 3
4893 1
4894 2
4895 1
4896 3
4897 1
4898 2
4899 1
4900 3
4901 1
4902 2
4903 1
4904 4
4905 1
4906 2
4907 1
4908 3
4909 1
4910 2
4911 1
4912 4
4913 1
4914 2
4915 1
4916 3
4917 1
4918 2
4919 1
4920 4
4921 1
4922 2
4923 1
4924 3
4925 1
4926 2
4927 1
4928 3
4929 1
4930 2
4931 1
4932 3
4933 1
4934 2
4935 1
4936 4
4937 1
4938 2
4939 1
4940 3
4941 1
4942 2
4943 1
4944 4
4945 1
4946 2
4947 1
4948 3
4949 1
4950 2
4951 1
4952 4
4953 1
4954 2
4955 1
4956 3
4957 1
4958 2
4959 1
4960 4
4961 1
4962 2
4963 1
4964 3
4965 1
4966 2
4967 1
4968 4
4969 1
4970 2
4971 1
4972 3
4973 1
4974 2
4975 1
4976 5
4977 1
4978 2
4979 1
4980 3
4981 1
4982 2
4983 1
4984 4
4985 1
4986 2
4987 1
4988 3
4989 1
4990 2
4991 1
4992 3
4993 1
4994 2
4995 1
4996 3
4997 1
4998 2
4999 1
5000 4
5001 1
5002 2
5003 1
5004 3
5005 1
5006 2
5007 1
5008 4
5009 1
5010 2
5011 1
5012 3
5013 1
5014 2
5015 1
5016 4
5017 1
5018 2
5019 1
5020 3
5021 1
5022 2
5023 1
5024 4
5025 1
5026 2
5027 1
5028 3
5029 1
5030 2
5031 1
5032 4
5033 1
5034 2
5035 1
5036 3
5037 1
5038 2
5039 1
5040 5
5041 1
5042 2
5043 1
5044 3
5045 1
5046 2
5047 1
5048 4
5049 1
5050 2
5051 1
5052 3
5053 1
5054 2
5055 1
5056 4
5057 1
5058 2
5059 1
5060 3
5061 1
5062 2
5063 1
5064 4
5065 1
5066 2
5067 1
5068 3
5069 1
5070 2
5071 1
5072 5
5073 1
5074 2
5075 1
5076 3
5077 1
5078 2
5079 1
5080 4
5081 1
5082 2
5083 1
5084 3
5085 1
5086 2
5087 1
5088 5
5089 1
5090 2
5091 1
5092 3
5093 1
5094 2
5095 1
5096 4
5097 1
5098 2
5099 1
5100 3
5101 1
5102 2
5103 1
5104 5
5105 1
5106 2
5107 1
5108 3
5109 1
5110 2
5111 1
5112 4
5113 1
5114 2
5115 1
5116 3
5117 1
5118 2
5119 1
5120 1
5121 1
5122 2
5123 1
5124 2
5125 1
5126 2
5127 1
5128 2
5129 1
5130 2
5131 1
5132 3
5133 1
5134 2
5135 1
5136 2
5137 1
5138 2
5139 1
5140 3
5141 1
5142 2
5143 1
5144 3
5145 1
5146 2
5147 1
5148 3
5149 1
5150 2
5151 1
5152 2
5153 1
5154 2
5155 1
5156 3
5157 1
5158 2
5159 1
5160 3
5161 1
5162 2
5163 1
5164 3
5165 1
5166 2
5167 1
5168 3
5169 1
5170 2
5171 1
5172 3
5173 1
5174 2
5175 1
5176 4
5177 1
5178 2
5179 1
5180 3
5181 1
5182 2
5183 1
5184 2
5185 1
5186 2
5187 1
5188 3
5189 1
5190 2
5191 1
5192 3
5193 1
5194 2
5195 1
5196 3
5197 1
5198 2
5199 1
5200 3
5201 1
5202 2
5203 1
5204 3
5205 1
5206 2
5207 1
5208 4
5209 1
5210 2
5211 1
5212 3
5213 1
5214 2
5215 1
5216 3
5217 1
5218 2
5219 1
5220 3
5221 1
5222 2
5223 1
5224 4
5225 1
5226 2
5227 1
5228 3
5229 1
5230 2
5231 1
5232 4
5233 1
5234 2
5235 1
5236 3
5237 1
5238 2
5239 1
5240 4
5241 1
5242 2
5243 1
5244 3
5245 1
5246 2
5247 1
5248 2
5249 1
5250 2
5251 1
5252 3
5253 1
5254 2
5255 1
5256 3
5257 1
5258 2
5259 1
5260 3
5261 1
5262 2
5263 1
5264 3
5265 1
5266 2
5267 1
5268 3
5269 1
5270 2
5271 1
5272 4
5273 1
5274 2
5275 1
5276 3
5277 1
5278 2
5279 1
5280 3
5281 1
5282 2
5283 1
5284 3
5285 1
5286 2
5287 1
5288 4
5289 1
5290 2
5291 1
5292 3
5293 1
5294 2
5295 1
5296 4
5297 1
5298 2
5299 1
5300 3
5301 1
5302 2
5303 1
5304 4
5305 1
5306 2
5307 1
5308 3
5309 1
5310 2
5311 1
5312 3
5313 1
5314 2
5315 1
5316 3
5317 1
5318 2
5319 1
5320 4
5321 1
5322 2
5323 1
5324 3
5325 1
5326 2
5327 1
5328 4
5329 1
5330 2
5331 1
5332 3
5333 1
5334 2
5335 1
5336 4
5337 1
5338 2
5339 1
5340 3
5341 1
5342 2
5343 1
5344 4
5345 1
5346 2
5347 1
5348 3
5349 1
5350 2
5351 1
5352 4
5353 1
5354 2
5355 1
5356 3
5357 1
5358 2
5359 1
5360 5
5361 1
5362 2
5363 1
5364 3
5365 1
5366 2
5367 1
5368 4
5369 1
5370 2
5371 1
5372 3
5373 1
5374 2
5375 1
5376 2
5377 1
5378 2
5379 1
5380 3
5381 1
5382 2
5383 1
5384 3
5385 1
5386 2
5387 1
5388 3
5389 1
5390 2
5391 1
5392 3
5393 1
5394 2
5395 1
5396 3
5397 1
5398 2
5399 1
5400 4
5401 1
5402 2
5403 1
5404 3
5405 1
5406 2
5407 1
5408 3
5409 1
5410 2
5411 1
5412 3
5413 1
5414 2
5415 1
5416 4
5417 1
5418 2
5419 1
5420 3
5421 1
5422 2
5423 1
5424 4
5425 1
5426 2
5427 1
5428 3
5429 1
5430 2
5431 1
5432 4
5433 1
5434 2
5435 1
5436 3
5437 1
5438 2
5439 1
5440 3
5441 1
5442 2
5443 1
5444 3
5445 1
5446 2
5447 1
5448 4
5449 1
5450 2
5451 1
5452 3
5453 1
5454 2
5455 1
5456 4
5457 1
5458 2
5459 1
5460 3
5461 1
5462 2
5463 1
5464 4
5465 1
5466 2
5467 1
5468 3
5469 1
5470 2
5471 1
5472 4
5473 1
5474 2
5475 1
5476 3
5477 1
5478 2
5479 1
5480 4
5481 1
5482 2
5483 1
5484 3
5485 1
5486 2
5487 1
5488 5
5489 1
5490 2
5491 1
5492 3
5493 1
5494 2
5495 1
5496 4
5497 1
5498 2
5499 1
5500 3
5501 1
5502 2
5503 1
5504 3
5505 1
5506 2
5507 1
5508 3
5509 1
5510 2
5511 1
5512 4
5513 1
5514 2
5515 1
5516 3
5517 1
5518 2
5519 1
5520 4
5521 1
5522 2
5523 1
5524 3
5525 1
5526 2
5527 1
5528 4
5529 1
5530 2
5531 1
5532 3
5533 1
5534 2
5535 1
5536 4
5537 1
5538 2
5539 1
5540 3
5541 1
5542 2
5543 1
5544 4
5545 1
5546 2
5547 1
5548 3
5549 1
5550 2
5551 1
5552 5
5553 1
5554 2
5555 1
5556 3
5557 1
5558 2
5559 1
5560 4
5561 1
5562 2
5563 1
5564 3
5565 1
5566 2
5567 1
5568 4
5569 1
5570 2
5571 1
5572 3
5573 1
5574 2
5575 1
5576 4
5577 1
5578 2
5579 1
5580 3
5581 1
5582 2
5583 1
5584 5
5585 1
5586 2
5587 1
5588 3
5589 1
5590 2
5591 1
5592 4
5593 1
5594 2
5595 1
5596 3
5597 1
5598 2
5599 1
5600 5
5601 1
5602 2
5603 1
5604 3
5605 1
5606 2
5607 1
5608 4
5609 1
5610 2
5611 1
5612 3
5613 1
5614 2
5615 1
5616 5
5617 1
5618 2
5619 1
5620 3
5621 1
5622 2
5623 1
5624 4
5625 1
5626 2
5627 1
5628 3
5629 1
5630 2
5631 1
5632 2
5633 1
5634 2
5635 1
5636 3
5637 1
5638 2
5639 1
5640 3
5641 1
5642 2
5643 1
5644 3
5645 1
5646 2
5647 1
5648 3
5649 1
5650 2
5651 1
5652 3
5653 1
5654 2
5655 1
5656 4
5657 1
5658 2
5659 1
5660 3
5661 1
5662 2
5663 1
5664 3
5665 1
5666 2
5667 1
5668 3
5669 1
5670 2
5671 1
5672 4
5673 1
5674 2
5675 1
5676 3
5677 1
5678 2
5679 1
5680 4
5681 1
5682 2
5683 1
5684 3
5685 1
5686 2
5687 1
5688 4
5689 1
5690 2
5691 1
5692 3
5693 1
5694 2
5695 1
5696 3
5697 1
5698 2
5699 1
5700 3
5701 1
5702 2
5703 1
5704 4
5705 1
5706 2
5707 1
5708 3
5709 1
5710 2
5711 1
5712 4
5713 1
5714 2
5715 1
5716 3
5717 1
5718 2
5719 1
5720 4
5721 1
5722 2
5723 1
5724 3
5725 1
5726 2
5727 1
5728 4
5729 1
5730 2
5731 1
5732 3
5733 1
5734 2
5735 1
5736 4
5737 1
5738 2
5739 1
5740 3
5741 1
5742 2
5743 1
5744 5
5745 1
5746 2
5747 1
5748 3
5749 1
5750 2
5751 1
5752 4
5753 1
5754 2
5755 1
5756 3
5757 1
5758 2
5759 1
5760 3
5761 1
5762 2
5763 1
5764 3
5765 1
5766 2
5767 1
5768 4
5769 1
5770 2
5771 1
5772 3
5773 1
5774 2
5775 1
5776 4
5777 1
5778 2
5779 1
5780 3
5781 1
5782 2
5783 1
5784 4
5785 1
5786 2
5787 1
5788 3
5789 1
5790 2
5791 1
5792 4
5793 1
5794 2
5795 1
5796 3
5797 1
5798 2
5799 1
5800 4
5801 1
5802 2
5803 1
5804 3
5805 1
5806 2
5807 1
5808 5
5809 1
5810 2
5811 1
5812 3
5813 1
5814 2
5815 1
5816 4
5817 1
5818 2
5819 1
5820 3
5821 1
5822 2
5823 1
5824 4
5825 1
5826 2
5827 1
5828 3
5829 1
5830 2
5831 1
5832 4
5833 1
5834 2
5835 1
5836 3
5837 1
5838 2
5839 1
5840 5
5841 1
5842 2
5843 1
5844 3
5845 1
5846 2
5847 1
5848 4
5849 1
5850 2
5851 1
5852 3
5853 1
5854 2
5855 1
5856 5
5857 1
5858 2
5859 1
5860 3
5861 1
5862 2
5863 1
5864 4
5865 1
5866 2
5867 1
5868 3
5869 1
5870 2
5871 1
5872 5
5873 1
5874 2
5875 1
5876 3
5877 1
5878 2
5879 1
5880 4
5881 1
5882 2
5883 1
5884 3
5885 1
5886 2
5887 1
5888 3
5889 1
5890 2
5891 1
5892 3
5893 1
5894 2
5895 1
5896 4
5897 1
5898 2
5899 1
5900 3
5901 1
5902 2
5903 1
5904 4
5905 1
5906 2
5907 1
5908 3
5909 1
5910 2
5911 1
5912 4
5913 1
5914 2
5915 1
5916 3
5917 1
5918 2
5919 1
5920 4
5921 1
5922 2
5923 1
5924 3
5925 1
5926 2
5927 1
5928 4
5929 1
5930 2
5931 1
5932 3
5933 1
5934 2
5935 1
5936 5
5937 1
5938 2
5939 1
5940 3
5941 1
5942 2
5943 1
5944 4
5945 1
5946 2
5947 1
5948 3
5949 1
5950 2
5951 1
5952 4
5953 1
5954 2
5955 1
5956 3
5957 1
5958 2
5959 1
5960 4
5961 1
5962 2
5963 1
5964 3
5965 1
5966 2
5967 1
5968 5
5969 1
5970 2
5971 1
5972 3
5973 1
5974 2
5975 1
5976 4
5977 1
5978 2
5979 1
5980 3
5981 1
5982 2
5983 1
5984 5
5985 1
5986 2
5987 1
5988 3
5989 1
5990 2
5991 1
5992 4
5993 1
5994 2
5995 1
5996 3
5997 1
5998 2
5999 1
6000 5
6001 1
6002 2
6003 1
6004 3
6005 1
6006 2
6007 1
6008 4
6009 1
6010 2
6011 1
6012 3
6013 1
6014 2
6015 1
6016 4
6017 1
6018 2
6019 1
6020 3
6021 1
6022 2
6023 1
6024 4
6025 1
6026 2
6027 1
6028 3
6029 1
6030 2
6031 1
6032 5
6033 1
6034 2
6035 1
6036 3
6037 1
6038 2
6039 1
6040 4
6041 1
6042 2
6043 1
6044 3
6045 1
6046 2
6047 1
6048 5
6049 1
6050 2
6051 1
6052 3
6053 1
6054 2
6055 1
6056 4
6057 1
6058 2
6059 1
6060 3
6061 1
6062 2
6063 1
6064 5
6065 1
6066 2
6067 1
6068 3
6069 1
6070 2
6071 1
6072 4
6073 1
6074 2
6075 1
6076 3
6077 1
6078 2
6079 1
6080 5
6081 1
6082 2
6083 1
6084 3
6085 1
6086 2
6087 1
6088 4
6089 1
6090 2
6091 1
6092 3
6093 1
6094 2
6095 1
6096 5
6097 1
6098 2
6099 1
6100 3
6101 1
6102 2
6103 1
6104 4
6105 1
6106 2
6107 1
6108 3
6109 1
6110 2
6111 1
6112 6
6113 1
6114 2
6115 1
6116 3
6117 1
6118 2
6119 1
6120 4
6121 1
6122 2
6123 1
6124 3
6125 1
6126 2
6127 1
6128 5
6129 1
6130 2
6131 1
6132 3
6133 1
6134 2
6135 1
6136 4
6137 1
6138 2
6139 1
6140 3
6141 1
6142 2
6143 1
6144 1
6145 1
6146 2
6147 1
6148 2
6149 1
6150 2
6151 1
6152 2
6153 1
6154 2
6155 1
6156 3
6157 1
6158 2
6159 1
6160 2
6161 1
6162 2
6163 1
6164 3
6165 1
6166 2
6167 1
6168 3
6169 1
6170 2
6171 1
6172 3
6173 1
6174 2
6175 1
6176 2
6177 1
6178 2
6179 1
6180 3
6181 1
6182 2
6183 1
6184 3
6185 1
6186 2
6187 1
6188 3
6189 1
6190 2
6191 1
6192 3
6193 1
6194 2
6195 1
6196 3
6197 1
6198 2
6199 1
6200 4
6201 1
6202 2
6203 1
6204 3
6205 1
6206 2
6207 1
6208 2
6209 1
6210 2
6211 1
6212 3
6213 1
6214 2
6215 1
6216 3
6217 1
6218 2
6219 1
6220 3
6221 1
6222 2
6223 1
6224 3
6225 1
6226 2
6227 1
6228 3
6229 1
6230 2
6231 1
6232 4
6233 1
6234 2
6235 1
6236 3
6237 1
6238 2
6239 1
6240 3
6241 1
6242 2
6243 1
6244 3
6245 1
6246 2
6247 1
6248 4
6249 1
6250 2
6251 1
6252 3
6253 1
6254 2
6255 1
6256 4
6257 1
6258 2
6259 1
6260 3
6261 1
6262 2
6263 1
6264 4
6265 1
6266 2
6267 1
6268 3
6269 1
6270 2
6271 1
6272 2
6273 1
6274 2
6275 1
6276 3
6277 1
6278 2
6279 1
6280 3
6281 1
6282 2
6283 1
6284 3
6285 1
6286 2
6287 1
6288 3
6289 1
6290 2
6291 1
6292 3
6293 1
6294 2
6295 1
6296 4
6297 1
6298 2
6299 1
6300 3
6301 1
6302 2
6303 1
6304 3
6305 1
6306 2
6307 1
6308 3
6309 1
6310 2
6311 1
6312 4
6313 1
6314 2
6315 1
6316 3
6317 1
6318 2
6319 1
6320 4
6321 1
6322 2
6323 1
6324 3
6325 1
6326 2
6327 1
6328 4
6329 1
6330 2
6331 1
6332 3
6333 1
6334 2
6335 1
6336 3
6337 1
6338 2
6339 1
6340 3
6341 1
6342 2
6343 1
6344 4
6345 1
6346 2
6347 1
6348 3
6349 1
6350 2
6351 1
6352 4
6353 1
6354 2
6355 1
6356 3
6357 1
6358 2
6359 1
6360 4
6361 1
6362 2
6363 1
6364 3
6365 1
6366 2
6367 1
6368 4
6369 1
6370 2
6371 1
6372 3
6373 1
6374 2
6375 1
6376 4
6377 1
6378 2
6379 1
6380 3
6381 1
6382 2
6383 1
6384 5
6385 1
6386 2
6387 1
6388 3
6389 1
6390 2
6391 1
6392 4
6393 1
6394 2
6395 1
6396 3
6397 1
6398 2
6399 1
6400 2
6401 1
6402 2
6403 1
6404 3
6405 1
6406 2
6407 1
6408 3
6409 1
6410 2
6411 1
6412 3
6413 1
6414 2
6415 1
6416 3
6417 1
6418 2
6419 1
6420 3
6421 1
6422 2
6423 1
6424 4
6425 1
6426 2
6427 1
6428 3
6429 1
6430 2
6431 1
6432 3
6433 1
6434 2
6435 1
6436 3
6437 1
6438 2
6439 1
6440 4
6441 1
6442 2
6443 1
6444 3
6445 1
6446 2
6447 1
6448 4
6449 1
6450 2
6451 1
6452 3
6453 1
6454 2
6455 1
6456 4
6457 1
6458 2
6459 1
6460 3
6461 1
6462 2
6463 1
6464 3
6465 1
6466 2
6467 1
6468 3
6469 1
6470 2
6471 1
6472 4
6473 1
6474 2
6475 1
6476 3
6477 1
6478 2
6479 1
6480 4
6481 1
6482 2
6483 1
6484 3
6485 1
6486 2
6487 1
6488 4
6489 1
6490 2
6491 1
6492 3
6493 1
6494 2
6495 1
6496 4
6497 1
6498 2
6499 1
6500 3
6501 1
6502 2
6503 1
6504 4
6505 1
6506 2
6507 1
6508 3
6509 1
6510 2
6511 1
6512 5
6513 1
6514 2
6515 1
6516 3
6517 1
6518 2
6519 1
6520 4
6521 1
6522 2
6523 1
6524 3
6525 1
6526 2
6527 1
6528 3
6529 1
6530 2
6531 1
6532 3
6533 1
6534 2
6535 1
6536 4
6537 1
6538 2
6539 1
6540 3
6541 1
6542 2
6543 1
6544 4
6545 1
6546 2
6547 1
6548 3
6549 1
6550 2
6551 1
6552 4
6553 1
6554 2
6555 1
6556 3
6557 1
6558 2
6559 1
6560 4
6561 1
6562 2
6563 1
6564 3
6565 1
6566 2
6567 1
6568 4
6569 1
6570 2
6571 1
6572 3
6573 1
6574 2
6575 1
6576 5
6577 1
6578 2
6579 1
6580 3
6581 1
6582 2
6583 1
6584 4
6585 1
6586 2
6587 1
6588 3
6589 1
6590 2
6591 1
6592 4
6593 1
6594 2
6595 1
6596 3
6597 1
6598 2
6599 1
6600 4
6601 1
6602 2
6603 1
6604 3
6605 1
6606 2
6607 1
6608 5
6609 1
6610 2
6611 1
6612 3
6613 1
6614 2
6615 1
6616 4
6617 1
6618 2
6619 1
6620 3
6621 1
6622 2
6623 1
6624 5
6625 1
6626 2
6627 1
6628 3
6629 1
6630 2
6631 1
6632 4
6633 1
6634 2
6635 1
6636 3
6637 1
6638 2
6639 1
6640 5
6641 1
6642 2
6643 1
6644 3
6645 1
6646 2
6647 1
6648 4
6649 1
6650 2
6651 1
6652 3
6653 1
6654 2
6655 1
6656 2
6657 1
6658 2
6659 1
6660 3
6661 1
6662 2
6663 1
6664 3
6665 1
6666 2
6667 1
6668 3
6669 1
6670 2
6671 1
6672 3
6673 1
6674 2
6675 1
6676 3
6677 1
6678 2
6679 1
6680 4
6681 1
6682 2
6683 1
6684 3
6685 1
6686 2
6687 1
6688 3
6689 1
6690 2
6691 1
6692 3
6693 1
6694 2
6695 1
6696 4
6697 1
6698 2
6699 1
6700 3
6701 1
6702 2
6703 1
6704 4
6705 1
6706 2
6707 1
6708 3
6709 1
6710 2
6711 1
6712 4
6713 1
6714 2
6715 1
6716 3
6717 1
6718 2
6719 1
6720 3
6721 1
6722 2
6723 1
6724 3
6725 1
6726 2
6727 1
6728 4
6729 1
6730 2
6731 1
6732 3
6733 1
6734 2
6735 1
6736 4
6737 1
6738 2
6739 1
6740 3
6741 1
6742 2
6743 1
6744 4
6745 1
6746 2
6747 1
6748 3
6749 1
6750 2
6751 1
6752 4
6753 1
6754 2
6755 1
6756 3
6757 1
6758 2
6759 1
6760 4
6761 1
6762 2
6763 1
6764 3
6765 1
6766 2
6767 1
6768 5
6769 1
6770 2
6771 1
6772 3
6773 1
6774 2
6775 1
6776 4
6777 1
6778 2
6779 1
6780 3
6781 1
6782 2
6783 1
6784 3
6785 1
6786 2
6787 1
6788 3
6789 1
6790 2
6791 1
6792 4
6793 1
6794 2
6795 1
6796 3
6797 1
6798 2
6799 1
6800 4
6801 1
6802 2
6803 1
6804 3
6805 1
6806 2
6807 1
6808 4
6809 1
6810 2
6811 1
6812 3
6813 1
6814 2
6815 1
6816 4
6817 1
6818 2
6819 1
6820 3
6821 1
6822 2
6823 1
6824 4
6825 1
6826 2
6827 1
6828 3
6829 1
6830 2
6831 1
6832 5
6833 1
6834 2
6835 1
6836 3
6837 1
6838 2
6839 1
6840 4
6841 1
6842 2
6843 1
6844 3
6845 1
6846 2
6847 1
6848 4
6849 1
6850 2
6851 1
6852 3
6853 1
6854 2
6855 1
6856 4
6857 1
6858 2
6859 1
6860 3
6861 1
6862 2
6863 1
6864 5
6865 1
6866 2
6867 1
6868 3
6869 1
6870 2
6871 1
6872 4
6873 1
6874 2
6875 1
6876 3
6877 1
6878 2
6879 1
6880 5
6881 1
6882 2
6883 1
6884 3
6885 1
6886 2
6887 1
6888 4
6889 1
6890 2
6891 1
6892 3
6893 1
6894 2
6895 1
6896 5
6897 1
6898 2
6899 1
6900 3
6901 1
6902 2
6903 1
6904 4
6905 1
6906 2
6907 1
6908 3
6909 1
6910 2
6911 1
6912 3
6913 1
6914 2
6915 1
6916 3
6917 1
6918 2
6919 1
6920 4
6921 1
6922 2
6923 1
6924 3
6925 1
6926 2
6927 1
6928 4
6929 1
6930 2
6931 1
6932 3
6933 1
6934 2
6935 1
6936 4
6937 1
6938 2
6939 1
6940 3
6941 1
6942 2
6943 1
6944 4
6945 1
6946 2
6947 1
6948 3
6949 1
6950 2
6951 1
6952 4
6953 1
6954 2
6955 1
6956 3
6957 1
6958 2
6959 1
6960 5
6961 1
6962 2
6963 1
6964 3
6965 1
6966 2
6967 1
6968 4
6969 1
6970 2
6971 1
6972 3
6973 1
6974 2
6975 1
6976 4
6977 1
6978 2
6979 1
6980 3
6981 1
6982 2
6983 1
6984 4
6985 1
6986 2
6987 1
6988 3
6989 1
6990 2
6991 1
6992 5
6993 1
6994 2
6995 1
6996 3
6997 1
6998 2
6999 1
7000 4
7001 1
7002 2
7003 1
7004 3
7005 1
7006 2
7007 1
7008 5
7009 1
7010 2
7011 1
7012 3
7013 1
7014 2
7015 1
7016 4
7017 1
7018 2
7019 1
7020 3
7021 1
7022 2
7023 1
7024 5
7025 1
7026 2
7027 1
7028 3
7029 1
7030 2
7031 1
7032 4
7033 1
7034 2
7035 1
7036 3
7037 1
7038 2
7039 1
7040 4
7041 1
7042 2
7043 1
7044 3
7045 1
7046 2
7047 1
7048 4
7049 1
7050 2
7051 1
7052 3
7053 1
7054 2
7055 1
7056 5
7057 1
7058 2
7059 1
7060 3
7061 1
7062 2
7063 1
7064 4
7065 1
7066 2
7067 1
7068 3
7069 1
7070 2
7071 1
7072 5
7073 1
7074 2
7075 1
7076 3
7077 1
7078 2
7079 1
7080 4
7081 1
7082 2
7083 1
7084 3
7085 1
7086 2
7087 1
7088 5
7089 1
7090 2
7091 1
7092 3
7093 1
7094 2
7095 1
7096 4
7097 1
7098 2
7099 1
7100 3
7101 1
7102 2
7103 1
7104 5
7105 1
7106 2
7107 1
7108 3
7109 1
7110 2
7111 1
7112 4
7113 1
7114 2
7115 1
7116 3
7117 1
7118 2
7119 1
7120 5
7121 1
7122 2
7123 1
7124 3
7125 1
7126 2
7127 1
7128 4
7129 1
7130 2
7131 1
7132 3
7133 1
7134 2
7135 1
7136 6
7137 1
7138 2
7139 1
7140 3
7141 1
7142 2
7143 1
7144 4
7145 1
7146 2
7147 1
7148 3
7149 1
7150 2
7151 1
7152 5
7153 1
7154 2
7155 1
7156 3
7157 1
7158 2
7159 1
7160 4
7161 1
7162 2
7163 1
7164 3
7165 1
7166 2
7167 1
7168 2
7169 1
7170 2
7171 1
7172 3
7173 1
7174 2
7175 1
7176 3
7177 1
7178 2
7179 1
7180 3
7181 1
7182 2
7183 1
7184 3
7185 1
7186 2
7187 1
7188 3
7189 1
7190 2
7191 1
7192 4
7193 1
7194 2
7195 1
7196 3
7197 1
7198 2
7199 1
7200 3
7201 1
7202 2
7203 1
7204 3
7205 1
7206 2
7207 1
7208 4
7209 1
7210 2
7211 1
7212 3
7213 1
7214 2
7215 1
7216 4
7217 1
7218 2
7219 1
7220 3
7221 1
7222 2
7223 1
7224 4
7225 1
7226 2
7227 1
7228 3
7229 1
7230 2
7231 1
7232 3
7233 1
7234 2
7235 1
7236 3
7237 1
7238 2
7239 1
7240 4
7241 1
7242 2
7243 1
7244 3
7245 1
7246 2
7247 1
7248 4
7249 1
7250 2
7251 1
7252 3
7253 1
7254 2
7255 1
7256 4
7257 1
7258 2
7259 1
7260 3
7261 1
7262 2
7263 1
7264 4
7265 1
7266 2
7267 1
7268 3
7269 1
7270 2
7271 1
7272 4
7273 1
7274 2
7275 1
7276 3
7277 1
7278 2
7279 1
7280 5
7281 1
7282 2
7283 1
7284 3
7285 1
7286 2
7287 1
7288 4
7289 1
7290 2
7291 1
7292 3
7293 1
7294 2
7295 1
7296 3
7297 1
7298 2
7299 1
7300 3
7301 1
7302 2
7303 1
7304 4
7305 1
7306 2
7307 1
7308 3
7309 1
7310 2
7311 1
7312 4
7313 1
7314 2
7315 1
7316 3
7317 1
7318 2
7319 1
7320 4
7321 1
7322 2
7323 1
7324 3
7325 1
7326 2
7327 1
7328 4
7329 1
7330 2
7331 1
7332 3
7333 1
7334 2
7335 1
7336 4
7337 1
7338 2
7339 1
7340 3
7341 1
7342 2
7343 1
7344 5
7345 1
7346 2
7347 1
7348 3
7349 1
7350 2
7351 1
7352 4
7353 1
7354 2
7355 1
7356 3
7357 1
7358 2
7359 1
7360 4
7361 1
7362 2
7363 1
7364 3
7365 1
7366 2
7367 1
7368 4
7369 1
7370 2
7371 1
7372 3
7373 1
7374 2
7375 1
7376 5
7377 1
7378 2
7379 1
7380 3
7381 1
7382 2
7383 1
7384 4
7385 1
7386 2
7387 1
7388 3
7389 1
7390 2
7391 1
7392 5
7393 1
7394 2
7395 1
7396 3
7397 1
7398 2
7399 1
7400 4
7401 1
7402 2
7403 1
7404 3
7405 1
7406 2
7407 1
7408 5
7409 1
7410 2
7411 1
7412 3
7413 1
7414 2
7415 1
7416 4
7417 1
7418 2
7419 1
7420 3
7421 1
7422 2
7423 1
7424 3
7425 1
7426 2
7427 1
7428 3
7429 1
7430 2
7431 1
7432 4
7433 1
7434 2
7435 1
7436 3
7437 1
7438 2
7439 1
7440 4
7441 1
7442 2
7443 1
7444 3
7445 1
7446 2
7447 1
7448 4
7449 1
7450 2
7451 1
7452 3
7453 1
7454 2
7455 1
7456 4
7457 1
7458 2
7459 1
7460 3
7461 1
7462 2
7463 1
7464 4
7465 1
7466 2
7467 1
7468 3
7469 1
7470 2
7471 1
7472 5
7473 1
7474 2
7475 1
7476 3
7477 1
7478 2
7479 1
7480 4
7481 1
7482 2
7483 1
7484 3
7485 1
7486 2
7487 1
7488 4
7489 1
7490 2
7491 1
7492 3
7493 1
7494 2
7495 1
7496 4
7497 1
7498 2
7499 1
7500 3
7501 1
7502 2
7503 1
7504 5
7505 1
7506 2
7507 1
7508 3
7509 1
7510 2
7511 1
7512 4
7513 1
7514 2
7515 1
7516 3
7517 1
7518 2
7519 1
7520 5
7521 1
7522 2
7523 1
7524 3
7525 1
7526 2
7527 1
7528 4
7529 1
7530 2
7531 1
7532 3
7533 1
7534 2
7535 1
7536 5
7537 1
7538 2
7539 1
7540 3
7541 1
7542 2
7543 1
7544 4
7545 1
7546 2
7547 1
7548 3
7549 1
7550 2
7551 1
7552 4
7553 1
7554 2
7555 1
7556 3
7557 1
7558 2
7559 1
7560 4
7561 1
7562 2
7563 1
7564 3
7565 1
7566 2
7567 1
7568 5
7569 1
7570 2
7571 1
7572 3
7573 1
7574 2
7575 1
7576 4
7577 1
7578 2
7579 1
7580 3
7581 1
7582 2
7583 1
7584 5
7585 1
7586 2
7587 1
7588 3
7589 1
7590 2
7591 1
7592 4
7593 1
7594 2
7595 1
7596 3
7597 1
7598 2
7599 1
7600 5
7601 1
7602 2
7603 1
7604 3
7605 1
7606 2
7607 1
7608 4
7609 1
7610 2
7611 1
7612 3
7613 1
7614 2
7615 1
7616 5
7617 1
7618 2
7619 1
7620 3
7621 1
7622 2
7623 1
7624 4
7625 1
7626 2
7627 1
7628 3
7629 1
7630 2
7631 1
7632 5
7633 1
7634 2
7635 1
7636 3
7637 1
7638 2
7639 1
7640 4
7641 1
7642 2
7643 1
7644 3
7645 1
7646 2
7647 1
7648 6
7649 1
7650 2
7651 1
7652 3
7653 1
7654 2
7655 1
7656 4
7657 1
7658 2
7659 1
7660 3
7661 1
7662 2
7663 1
7664 5
7665 1
7666 2
7667 1
7668 3
7669 1
7670 2
7671 1
7672 4
7673 1
7674 2
7675 1
7676 3
7677 1
7678 2
7679 1
7680 3
7681 1
7682 2
7683 1
7684 3
7685 1
7686 2
7687 1
7688 4
7689 1
7690 2
7691 1
7692 3
7693 1
7694 2
7695 1
7696 4
7697 1
7698 2
7699 1
7700 3
7701 1
7702 2
7703 1
7704 4
7705 1
7706 2
7707 1
7708 3
7709 1
7710 2
7711 1
7712 4
7713 1
7714 2
7715 1
7716 3
7717 1
7718 2
7719 1
7720 4
7721 1
7722 2
7723 1
7724 3
7725 1
7726 2
7727 1
7728 5
7729 1
7730 2
7731 1
7732 3
7733 1
7734 2
7735 1
7736 4
7737 1
7738 2
7739 1
7740 3
7741 1
7742 2
7743 1
7744 4
7745 1
7746 2
7747 1
7748 3
7749 1
7750 2
7751 1
7752 4
7753 1
7754 2
7755 1
7756 3
7757 1
7758 2
7759 1
7760 5
7761 1
7762 2
7763 1
7764 3
7765 1
7766 2
7767 1
7768 4
7769 1
7770 2
7771 1
7772 3
7773 1
7774 2
7775 1
7776 5
7777 1
7778 2
7779 1
7780 3
7781 1
7782 2
7783 1
7784 4
7785 1
7786 2
7787 1
7788 3
7789 1
7790 2
7791 1
7792 5
7793 1
7794 2
7795 1
7796 3
7797 1
7798 2
7799 1
7800 4
7801 1
7802 2
7803 1
7804 3
7805 1
7806 2
7807 1
7808 4
7809 1
7810 2
7811 1
7812 3
7813 1
7814 2
7815 1
7816 4
7817 1
7818 2
7819 1
7820 3
7821 1
7822 2
7823 1
7824 5
7825 1
7826 2
7827 1
7828 3
7829 1
7830 2
7831 1
7832 4
7833 1
7834 2
7835 1
7836 3
7837 1
7838 2
7839 1
7840 5
7841 1
7842 2
7843 1
7844 3
7845 1
7846 2
7847 1
7848 4
7849 1
7850 2
7851 1
7852 3
7853 1
7854 2
7855 1
7856 5
7857 1
7858 2
7859 1
7860 3
7861 1
7862 2
7863 1
7864 4
7865 1
7866 2
7867 1
7868 3
7869 1
7870 2
7871 1
7872 5
7873 1
7874 2
7875 1
7876 3
7877 1
7878 2
7879 1
7880 4
7881 1
7882 2
7883 1
7884 3
7885 1
7886 2
7887 1
7888 5
7889 1
7890 2
7891 1
7892 3
7893 1
7894 2
7895 1
7896 4
7897 1
7898 2
7899 1
7900 3
7901 1
7902 2
7903 1
7904 6
7905 1
7906 2
7907 1
7908 3
7909 1
7910 2
7911 1
7912 4
7913 1
7914 2
7915 1
7916 3
7917 1
7918 2
7919 1
7920 5
7921 1
7922 2
7923 1
7924 3
7925 1
7926 2
7927 1
7928 4
7929 1
7930 2
7931 1
7932 3
7933 1
7934 2
7935 1
7936 4
7937 1
7938 2
7939 1
7940 3
7941 1
7942 2
7943 1
7944 4
7945 1
7946 2
7947 1
7948 3
7949 1
7950 2
7951 1
7952 5
7953 1
7954 2
7955 1
7956 3
7957 1
7958 2
7959 1
7960 4
7961 1
7962 2
7963 1
7964 3
7965 1
7966 2
7967 1
7968 5
7969 1
7970 2
7971 1
7972 3
7973 1
7974 2
7975 1
7976 4
7977 1
7978 2
7979 1
7980 3
7981 1
7982 2
7983 1
7984 5
7985 1
7986 2
7987 1
7988 3
7989 1
7990 2
7991 1
7992 4
7993 1
7994 2
7995 1
7996 3
7997 1
7998 2
7999 1
8000 5
8001 1
8002 2
8003 1
8004 3
8005 1
8006 2
8007 1
8008 4
8009 1
8010 2
8011 1
8012 3
8013 1
8014 2
8015 1
8016 5
8017 1
8018 2
8019 1
8020 3
8021 1
8022 2
8023 1
8024 4
8025 1
8026 2
8027 1
8028 3
8029 1
8030 2
8031 1
8032 6
8033 1
8034 2
8035 1
8036 3
8037 1
8038 2
8039 1
8040 4
8041 1
8042 2
8043 1
8044 3
8045 1
8046 2
8047 1
8048 5
8049 1
8050 2
8051 1
8052 3
8053 1
8054 2
8055 1
8056 4
8057 1
8058 2
8059 1
8060 3
8061 1
8062 2
8063 1
8064 5
8065 1
8066 2
8067 1
8068 3
8069 1
8070 2
8071 1
8072 4
8073 1
8074 2
8075 1
8076 3
8077 1
8078 2
8079 1
8080 5
8081 1
8082 2
8083 1
8084 3
8085 1
8086 2
8087 1
8088 4
8089 1
8090 2
8091 1
8092 3
8093 1
8094 2
8095 1
8096 6
8097 1
8098 2
8099 1
8100 3
8101 1
8102 2
8103 1
8104 4
8105 1
8106 2
8107 1
8108 3
8109 1
8110 2
8111 1
8112 5
8113 1
8114 2
8115 1
8116 3
8117 1
8118 2
8119 1
8120 4
8121 1
8122 2
8123 1
8124 3
8125 1
8126 2
8127 1
8128 6
8129 1
8130 2
8131 1
8132 3
8133 1
8134 2
8135 1
8136 4
8137 1
8138 2
8139 1
8140 3
8141 1
8142 2
8143 1
8144 5
8145 1
8146 2
8147 1
8148 3
8149 1
8150 2
8151 1
8152 4
8153 1
8154 2
8155 1
8156 3
8157 1
8158 2
8159 1
8160 6
8161 1
8162 2
8163 1
8164 3
8165 1
8166 2
8167 1
8168 4
8169 1
8170 2
8171 1
8172 3
8173 1
8174 2
8175 1
8176 5
8177 1
8178 2
8179 1
8180 3
8181 1
8182 2
8183 1
8184 4
8185 1
8186 2
8187 1
8188 3
8189 1
8190 2
8191 1
8192 0
8193 1
8194 1
8195 1
8196 1
8197 1
8198 2
8199 1
8200 1
8201 1
8202 2
8203 1
8204 2
8205 1
8206 2
8207 1
8208 1
8209 1
8210 2
8211 1
8212 2
8213 1
8214 2
8215 1
8216 2
8217 1
8218 2
8219 1
8220 3
8221 1
8222 2
8223 1
8224 1
8225 1
8226 2
8227 1
8228 2
8229 1
8230 2
8231 1
8232 2
8233 1
8234 2
8235 1
8236 3
8237 1
8238 2
8239 1
8240 2
8241 1
8242 2
8243 1
8244 3
8245 1
8246 2
8247 1
8248 3
8249 1
8250 2
8251 1
8252 3
8253 1
8254 2
8255 1
8256 1
8257 1
8258 2
8259 1
8260 2
8261 1
8262 2
8263 1
8264 2
8265 1
8266 2
8267 1
8268 3
8269 1
8270 2
8271 1
8272 2
8273 1
8274 2
8275 1
8276 3
8277 1
8278 2
8279 1
8280 3
8281 1
8282 2
8283 1
8284 3
8285 1
8286 2
8287 1
8288 2
8289 1
8290 2
8291 1
8292 3
8293 1
8294 2
8295 1
8296 3
8297 1
8298 2
8299 1
8300 3
8301 1
8302 2
8303 1
8304 3
8305 1
8306 2
8307 1
8308 3
8309 1
8310 2
8311 1
8312 4
8313 1
8314 2
8315 1
8316 3
8317 1
8318 2
8319 1
8320 1
8321 1
8322 2
8323 1
8324 2
8325 1
8326 2
8327 1
8328 2
8329 1
8330 2
8331 1
8332 3
8333 1
8334 2
8335 1
8336 2
8337 1
8338 2
8339 1
8340 3
8341 1
8342 2
8343 1
8344 3
8345 1
8346 2
8347 1
8348 3
8349 1
8350 2
8351 1
8352 2
8353 1
8354 2
8355 1
8356 3
8357 1
8358 2
8359 1
8360 3
8361 1
8362 2
8363 1
8364 3
8365 1
8366 2
8367 1
8368 3
8369 1
8370 2
8371 1
8372 3
8373 1
8374 2
8375 1
8376 4
8377 1
8378 2
8379 1
8380 3
8381 1
8382 2
8383 1
8384 2
8385 1
8386 2
8387 1
8388 3
8389 1
8390 2
8391 1
8392 3
8393 1
8394 2
8395 1
8396 3
8397 1
8398 2
8399 1
8400 3
8401 1
8402 2
8403 1
8404 3
8405 1
8406 2
8407 1
8408 4
8409 1
8410 2
8411 1
8412 3
8413 1
8414 2
8415 1
8416 3
8417 1
8418 2
8419 1
8420 3
8421 1
8422 2
8423 1
8424 4
8425 1
8426 2
8427 1
8428 3
8429 1
8430 2
8431 1
8432 4
8433 1
8434 2
8435 1
8436 3
8437 1
8438 2
8439 1
8440 4
8441 1
8442 2
8443 1
8444 3
8445 1
8446 2
8447 1
8448 1
8449 1
8450 2
8451 1
8452 2
8453 1
8454 2
8455 1
8456 2
8457 1
8458 2
8459 1
8460 3
8461 1
8462 2
8463 1
8464 2
8465 1
8466 2
8467 1
8468 3
8469 1
8470 2
8471 1
8472 3
8473 1
8474 2
8475 1
8476 3
8477 1
8478 2
8479 1
8480 2
8481 1
8482 2
8483 1
8484 3
8485 1
8486 2
8487 1
8488 3
8489 1
8490 2
8491 1
8492 3
8493 1
8494 2
8495 1
8496 3
8497 1
8498 2
8499 1
8500 3
8501 1
8502 2
8503 1
8504 4
8505 1
8506 2
8507 1
8508 3
8509 1
8510 2
8511 1
8512 2
8513 1
8514 2
8515 1
8516 3
8517 1
8518 2
8519 1
8520 3
8521 1
8522 2
8523 1
8524 3
8525 1
8526 2
8527 1
8528 3
8529 1
8530 2
8531 1
8532 3
8533 1
8534 2
8535 1
8536 4
8537 1
8538 2
8539 1
8540 3
8541 1
8542 2
8543 1
8544 3
8545 1
8546 2
8547 1
8548 3
8549 1
8550 2
8551 1
8552 4
8553 1
8554 2
8555 1
8556 3
8557 1
8558 2
8559 1
8560 4
8561 1
8562 2
8563 1
8564 3
8565 1
8566 2
8567 1
8568 4
8569 1
8570 2
8571 1
8572 3
8573 1
8574 2
8575 1
8576 2
8577 1
8578 2
8579 1
8580 3
8581 1
8582 2
8583 1
8584 3
8585 1
8586 2
8587 1
8588 3
8589 1
8590 2
8591 1
8592 3
8593 1
8594 2
8595 1
8596 3
8597 1
8598 2
8599 1
8600 4
8601 1
8602 2
8603 1
8604 3
8605 1
8606 2
8607 1
8608 3
8609 1
8610 2
8611 1
8612 3
8613 1
8614 2
8615 1
8616 4
8617 1
8618 2
8619 1
8620 3
8621 1
8622 2
8623 1
8624 4
8625 1
8626 2
8627 1
8628 3
8629 1
8630 2
8631 1
8632 4
8633 1
8634 2
8635 1
8636 3
8637 1
8638 2
8639 1
8640 3
8641 1
8642 2
8643 1
8644 3
8645 1
8646 2
8647 1
8648 4
8649 1
8650 2
8651 1
8652 3
8653 1
8654 2
8655 1
8656 4
8657 1
8658 2
8659 1
8660 3
8661 1
8662 2
8663 1
8664 4
8665 1
8666 2
8667 1
8668 3
8669 1
8670 2
8671 1
8672 4
8673 1
8674 2
8675 1
8676 3
8677 1
8678 2
8679 1
8680 4
8681 1
8682 2
8683 1
8684 3
8685 1
8686 2
8687 1
8688 5
8689 1
8690 2
8691 1
8692 3
8693 1
8694 2
8695 1
8696 4
8697 1
8698 2
8699 1
8700 3
8701 1
8702 2
8703 1
8704 1
8705 1
8706 2
8707 1
8708 2
8709 1
8710 2
8711 1
8712 2
8713 1
8714 2
8715 1
8716 3
8717 1
8718 2
8719 1
8720 2
8721 1
8722 2
8723 1
8724 3
8725 1
8726 2
8727 1
8728 3
8729 1
8730 2
8731 1
8732 3
8733 1
8734 2
8735 1
8736 2
8737 1
8738 2
8739 1
8740 3
8741 1
8742 2
8743 1
8744 3
8745 1
8746 2
8747 1
8748 3
8749 1
8750 2
8751 1
8752 3
8753 1
8754 2
8755 1
8756 3
8757 1
8758 2
8759 1
8760 4
8761 1
8762 2
8763 1
8764 3
8765 1
8766 2
8767 1
8768 2
8769 1
8770 2
8771 1
8772 3
8773 1
8774 2
8775 1
8776 3
8777 1
8778 2
8779 1
8780 3
8781 1
8782 2
8783 1
8784 3
8785 1
8786 2
8787 1
8788 3
8789 1
8790 2
8791 1
8792 4
8793 1
8794 2
8795 1
8796 3
8797 1
8798 2
8799 1
8800 3
8801 1
8802 2
8803 1
8804 3
8805 1
8806 2
8807 1
8808 4
8809 1
8810 2
8811 1
8812 3
8813 1
8814 2
8815 1
8816 4
8817 1
8818 2
8819 1
8820 3
8821 1
8822 2
8823 1
8824 4
8825 1
8826 2
8827 1
8828 3
8829 1
8830 2
8831 1
8832 2
8833 1
8834 2
8835 1
8836 3
8837 1
8838 2
8839 1
8840 3
8841 1
8842 2
8843 1
8844 3
8845 1
8846 2
8847 1
8848 3
8849 1
8850 2
8851 1
8852 3
8853 1
8854 2
8855 1
8856 4
8857 1
8858 2
8859 1
8860 3
8861 1
8862 2
8863 1
8864 3
8865 1
8866 2
8867 1
8868 3
8869 1
8870 2
8871 1
8872 4
8873 1
8874 2
8875 1
8876 3
8877 1
8878 2
8879 1
8880 4
8881 1
8882 2
8883 1
8884 3
8885 1
8886 2
8887 1
8888 4
8889 1
8890 2
8891 1
8892 3
8893 1
8894 2
8895 1
8896 3
8897 1
8898 2
8899 1
8900 3
8901 1
8902 2
8903 1
8904 4
8905 1
8906 2
8907 1
8908 3
8909 1
8910 2
8911 1
8912 4
8913 1
8914 2
8915 1
8916 3
8917 1
8918 2
8919 1
8920 4
8921 1
8922 2
8923 1
8924 3
8925 1
8926 2
8927 1
8928 4
8929 1
8930 2
8931 1
8932 3
8933 1
8934 2
8935 1
8936 4
8937 1
8938 2
8939 1
8940 3
8941 1
8942 2
8943 1
8944 5
8945 1
8946 2
8947 1
8948 3
8949 1
8950 2
8951 1
8952 4
8953 1
8954 2
8955 1
8956 3
8957 1
8958 2
8959 1
8960 2
8961 1
8962 2
8963 1
8964 3
8965 1
8966 2
8967 1
8968 3
8969 1
8970 2
8971 1
8972 3
8973 1
8974 2
8975 1
8976 3
8977 1
8978 2
8979 1
8980 3
8981 1
8982 2
8983 1
8984 4
8985 1
8986 2
8987 1
8988 3
8989 1
8990 2
8991 1
8992 3
8993 1
8994 2
8995 1
8996 3
8997 1
8998 2
8999 1
9000 4
9001 1
9002 2
9003 1
9004 3
9005 1
9006 2
9007 1
9008 4
9009 1
9010 2
9011 1
9012 3
9013 1
9014 2
9015 1
9016 4
9017 1
9018 2
9019 1
9020 3
9021 1
9022 2
9023 1
9024 3
9025 1
9026 2
9027 1
9028 3
9029 1
9030 2
9031 1
9032 4
9033 1
9034 2
9035 1
9036 3
9037 1
9038 2
9039 1
9040 4
9041 1
9042 2
9043 1
9044 3
9045 1
9046 2
9047 1
9048 4
9049 1
9050 2
9051 1
9052 3
9053 1
9054 2
9055 1
9056 4
9057 1
9058 2
9059 1
9060 3
9061 1
9062 2
9063 1
9064 4
9065 1
9066 2
9067 1
9068 3
9069 1
9070 2
9071 1
9072 5
9073 1
9074 2
9075 1
9076 3
9077 1
9078 2
9079 1
9080 4
9081 1
9082 2
9083 1
9084 3
9085 1
9086 2
9087 1
9088 3
9089 1
9090 2
9091 1
9092 3
9093 1
9094 2
9095 1
9096 4
9097 1
9098 2
9099 1
9100 3
9101 1
9102 2
9103 1
9104 4
9105 1
9106 2
9107 1
9108 3
9109 1
9110 2
9111 1
9112 4
9113 1
9114 2
9115 1
9116 3
9117 1
9118 2
9119 1
9120 4
9121 1
9122 2
9123 1
9124 3
9125 1
9126 2
9127 1
9128 4
9129 1
9130 2
9131 1
9132 3
9133 1
9134 2
9135 1
9136 5
9137 1
9138 2
9139 1
9140 3
9141 1
9142 2
9143 1
9144 4
9145 1
9146 2
9147 1
9148 3
9149 1
9150 2
9151 1
9152 4
9153 1
9154 2
9155 1
9156 3
9157 1
9158 2
9159 1
9160 4
9161 1
9162 2
9163 1
9164 3
9165 1
9166 2
9167 1
9168 5
9169 1
9170 2
9171 1
9172 3
9173 1
9174 2
9175 1
9176 4
9177 1
9178 2
9179 1
9180 3
9181 1
9182 2
9183 1
9184 5
9185 1
9186 2
9187 1
9188 3
9189 1
9190 2
9191 1
9192 4
9193 1
9194 2
9195 1
9196 3
9197 1
9198 2
9199 1
9200 5
9201 1
9202 2
9203 1
9204 3
9205 1
9206 2
9207 1
9208 4
9209 1
9210 2
9211 1
9212 3
9213 1
9214 2
9215 1
9216 1
9217 1
9218 2
9219 1
9220 2
9221 1
9222 2
9223 1
9224 2
9225 1
9226 2
9227 1
9228 3
9229 1
9230 2
9231 1
9232 2
9233 1
9234 2
9235 1
9236 3
9237 1
9238 2
9239 1
9240 3
9241 1
9242 2
9243 1
9244 3
9245 1
9246 2
9247 1
9248 2
9249 1
9250 2
9251 1
9252 3
9253 1
9254 2
9255 1
9256 3
9257 1
9258 2
9259 1
9260 3
9261 1
9262 2
9263 1
9264 3
9265 1
9266 2
9267 1
9268 3
9269 1
9270 2
9271 1
9272 4
9273 1
9274 2
9275 1
9276 3
9277 1
9278 2
9279 1
9280 2
9281 1
9282 2
9283 1
9284 3
9285 1
9286 2
9287 1
9288 3
9289 1
9290 2
9291 1
9292 3
9293 1
9294 2
9295 1
9296 3
9297 1
9298 2
9299 1
9300 3
9301 1
9302 2
9303 1
9304 4
9305 1
9306 2
9307 1
9308 3
9309 1
9310 2
9311 1
9312 3
9313 1
9314 2
9315 1
9316 3
9317 1
9318 2
9319 1
9320 4
9321 1
9322 2
9323 1
9324 3
9325 1
9326 2
9327 1
9328 4
9329 1
9330 2
9331 1
9332 3
9333 1
9334 2
9335 1
9336 4
9337 1
9338 2
9339 1
9340 3
9341 1
9342 2
9343 1
9344 2
9345 1
9346 2
9347 1
9348 3
9349 1
9350 2
9351 1
9352 3
9353 1
9354 2
9355 1
9356 3
9357 1
9358 2
9359 1
9360 3
9361 1
9362 2
9363 1
9364 3
9365 1
9366 2
9367 1
9368 4
9369 1
9370 2
9371 1
9372 3
9373 1
9374 2
9375 1
9376 3
9377 1
9378 2
9379 1
9380 3
9381 1
9382 2
9383 1
9384 4
9385 1
9386 2
9387 1
9388 3
9389 1
9390 2
9391 1
9392 4
9393 1
9394 2
9395 1
9396 3
9397 1
9398 2
9399 1
9400 4
9401 1
9402 2
9403 1
9404 3
9405 1
9406 2
9407 1
9408 3
9409 1
9410 2
9411 1
9412 3
9413 1
9414 2
9415 1
9416 4
9417 1
9418 2
9419 1
9420 3
9421 1
9422 2
9423 1
9424 4
9425 1
9426 2
9427 1
9428 3
9429 1
9430 2
9431 1
9432 4
9433 1
9434 2
9435 1
9436 3
9437 1
9438 2
9439 1
9440 4
9441 1
9442 2
9443 1
9444 3
9445 1
9446 2
9447 1
9448 4
9449 1
9450 2
9451 1
9452 3
9453 1
9454 2
9455 1
9456 5
9457 1
9458 2
9459 1
9460 3
9461 1
9462 2
9463 1
9464 4
9465 1
9466 2
9467 1
9468 3
9469 1
9470 2
9471 1
9472 2
9473 1
9474 2
9475 1
9476 3
9477 1
9478 2
9479 1
9480 3
9481 1
9482 2
9483 1
9484 3
9485 1
9486 2
9487 1
9488 3
9489 1
9490 2
9491 1
9492 3
9493 1
9494 2
9495 1
9496 4
9497 1
9498 2
9499 1
9500 3
9501 1
9502 2
9503 1
9504 3
9505 1
9506 2
9507 1
9508 3
9509 1
9510 2
9511 1
9512 4
9513 1
9514 2
9515 1
9516 3
9517 1
9518 2
9519 1
9520 4
9521 1
9522 2
9523 1
9524 3
9525 1
9526 2
9527 1
9528 4
9529 1
9530 2
9531 1
9532 3
9533 1
9534 2
9535 1
9536 3
9537 1
9538 2
9539 1
9540 3
9541 1
9542 2
9543 1
9544 4
9545 1
9546 2
9547 1
9548 3
9549 1
9550 2
9551 1
9552 4
9553 1
9554 2
9555 1
9556 3
9557 1
9558 2
9559 1
9560 4
9561 1
9562 2
9563 1
9564 3
9565 1
9566 2
9567 1
9568 4
9569 1
9570 2
9571 1
9572 3
9573 1
9574 2
9575 1
9576 4
9577 1
9578 2
9579 1
9580 3
9581 1
9582 2
9583 1
9584 5
9585 1
9586 2
9587 1
9588 3
9589 1
9590 2
9591 1
9592 4
9593 1
9594 2
9595 1
9596 3
9597 1
9598 2
9599 1
9600 3
9601 1
9602 2
9603 1
9604 3
9605 1
9606 2
9607 1
9608 4
9609 1
9610 2
9611 1
9612 3
9613 1
9614 2
9615 1
9616 4
9617 1
9618 2
9619 1
9620 3
9621 1
9622 2
9623 1
9624 4
9625 1
9626 2
9627 1
9628 3
9629 1
9630 2
9631 1
9632 4
9633 1
9634 2
9635 1
9636 3
9637 1
9638 2
9639 1
9640 4
9641 1
9642 2
9643 1
9644 3
9645 1
9646 2
9647 1
9648 5
9649 1
9650 2
9651 1
9652 3
9653 1
9654 2
9655 1
9656 4
9657 1
9658 2
9659 1
9660 3
9661 1
9662 2
9663 1
9664 4
9665 1
9666 2
9667 1
9668 3
9669 1
9670 2
9671 1
9672 4
9673 1
9674 2
9675 1
9676 3
9677 1
9678 2
9679 1
9680 5
9681 1
9682 2
9683 1
9684 3
9685 1
9686 2
9687 1
9688 4
9689 1
9690 2
9691 1
9692 3
9693 1
9694 2
9695 1
9696 5
9697 1
9698 2
9699 1
9700 3
9701 1
9702 2
9703 1
9704 4
9705 1
9706 2
9707 1
9708 3
9709 1
9710 2
9711 1
9712 5
9713 1
9714 2
9715 1
9716 3
9717 1
9718 2
9719 1
9720 4
9721 1
9722 2
9723 1
9724 3
9725 1
9726 2
9727 1
9728 2
9729 1
9730 2
9731 1
9732 3
9733 1
9734 2
9735 1
9736 3
9737 1
9738 2
9739 1
9740 3
9741 1
9742 2
9743 1
9744 3
9745 1
9746 2
9747 1
9748 3
9749 1
9750 2
9751 1
9752 4
9753 1
9754 2
9755 1
9756 3
9757 1
9758 2
9759 1
9760 3
9761 1
9762 2
9763 1
9764 3
9765 1
9766 2
9767 1
9768 4
9769 1
9770 2
9771 1
9772 3
9773 1
9774 2
9775 1
9776 4
9777 1
9778 2
9779 1
9780 3
9781 1
9782 2
9783 1
9784 4
9785 1
9786 2
9787 1
9788 3
9789 1
9790 2
9791 1
9792 3
9793 1
9794 2
9795 1
9796 3
9797 1
9798 2
9799 1
9800 4
9801 1
9802 2
9803 1
9804 3
9805 1
9806 2
9807 1
9808 4
9809 1
9810 2
9811 1
9812 3
9813 1
9814 2
9815 1
9816 4
9817 1
9818 2
9819 1
9820 3
9821 1
9822 2
9823 1
9824 4
9825 1
9826 2
9827 1
9828 3
9829 1
9830 2
9831 1
9832 4
9833 1
9834 2
9835 1
9836 3
9837 1
9838 2
9839 1
9840 5
9841 1
9842 2
9843 1
9844 3
9845 1
9846 2
9847 1
9848 4
9849 1
9850 2
9851 1
9852 3
9853 1
9854 2
9855 1
9856 3
9857 1
9858 2
9859 1
9860 3
9861 1
9862 2
9863 1
9864 4
9865 1
9866 2
9867 1
9868 3
9869 1
9870 2
9871 1
9872 4
9873 1
9874 2
9875 1
9876 3
9877 1
9878 2
9879 1
9880 4
9881 1
9882 2
9883 1
9884 3
9885 1
9886 2
9887 1
9888 4
9889 1
9890 2
9891 1
9892 3
9893 1
9894 2
9895 1
9896 4
9897 1
9898 2
9899 1
9900 3
9901 1
9902 2
9903 1
9904 5
9905 1
9906 2
9907 1
9908 3
9909 1
9910 2
9911 1
9912 4
9913 1
9914 2
9915 1
9916 3
9917 1
9918 2
9919 1
9920 4
9921 1
9922 2
9923 1
9924 3
9925 1
9926 2
9927 1
9928 4
9929 1
9930 2
9931 1
9932 3
9933 1
9934 2
9935 1
9936 5
9937 1
9938 2
9939 1
9940 3
9941 1
9942 2
9943 1
9944 4
9945 1
9946 2
9947 1
9948 3
9949 1
9950 2
9951 1
9952 5
9953 1
9954 2
9955 1
9956 3
9957 1
9958 2
9959 1
9960 4
9961 1
9962 2
9963 1
9964 3
9965 1
9966 2
9967 1
9968 5
9969 1
9970 2
9971 1
9972 3
9973 1
9974 2
9975 1
9976 4
9977 1
9978 2
9979 1
9980 3
9981 1
9982 2
9983 1
9984 3
9985 1
9986 2
9987 1
9988 3
9989 1
9990 2
9991 1
9992 4
9993 1
9994 2
9995 1
9996 3
9997 1
9998 2
9999 1
10000 4
10001 1
10002 2
10003 1
10004 3
10005 1
10006 2
10007 1
10008 4
10009 1
10010 2
10011 1
10012 3
10013 1
10014 2
10015 1
10016 4
10017 1
10018 2
10019 1
10020 3
10021 1
10022 2
10023 1
10024 4
10025 1
10026 2
10027 1
10028 3
10029 1
10030 2
10031 1
10032 5
10033 1
10034 2
10035 1
10036 3
10037 1
10038 2
10039 1
10040 4
10041 1
10042 2
10043 1
10044 3
10045 1
10046 2
10047 1
10048 4
10049 1
10050 2
10051 1
10052 3
10053 1
10054 2
10055 1
10056 4
10057 1
10058 2
10059 1
10060 3
10061 1
10062 2
10063 1
10064 5
10065 1
10066 2
10067 1
10068 3
10069 1
10070 2
10071 1
10072 4
10073 1
10074 2
10075 1
10076 3
10077 1
10078 2
10079 1
10080 5
10081 1
10082 2
10083 1
10084 3
10085 1
10086 2
10087 1
10088 4
10089 1
10090 2
10091 1
10092 3
10093 1
10094 2
10095 1
10096 5
10097 1
10098 2
10099 1
10100 3
10101 1
10102 2
10103 1
10104 4
10105 1
10106 2
10107 1
10108 3
10109 1
10110 2
10111 1
10112 4
10113 1
10114 2
10115 1
10116 3
10117 1
10118 2
10119 1
10120 4
10121 1
10122 2
10123 1
10124 3
10125 1
10126 2
10127 1
10128 5
10129 1
10130 2
10131 1
10132 3
10133 1
10134 2
10135 1
10136 4
10137 1
10138 2
10139 1
10140 3
10141 1
10142 2
10143 1
10144 5
10145 1
10146 2
10147 1
10148 3
10149 1
10150 2
10151 1
10152 4
10153 1
10154 2
10155 1
10156 3
10157 1
10158 2
10159 1
10160 5
10161 1
10162 2
10163 1
10164 3
10165 1
10166 2
10167 1
10168 4
10169 1
10170 2
10171 1
10172 3
10173 1
10174 2
10175 1
10176 5
10177 1
10178 2
10179 1
10180 3
10181 1
10182 2
10183 1
10184 4
10185 1
10186 2
10187 1
10188 3
10189 1
10190 2
10191 1
10192 5
10193 1
10194 2
10195 1
10196 3
10197 1
10198 2
10199 1
10200 4
10201 1
10202 2
10203 1
10204 3
10205 1
10206 2
10207 1
10208 6
10209 1
10210 2
10211 1
10212 3
10213 1
10214 2
10215 1
10216 4
10217 1
10218 2
10219 1
10220 3
10221 1
10222 2
10223 1
10224 5
10225 1
10226 2
10227 1
10228 3
10229 1
10230 2
10231 1
10232 4
10233 1
10234 2
10235 1
10236 3
10237 1
10238 2
10239 1
10240 1
10241 1
10242 2
10243 1
10244 2
10245 1
10246 2
10247 1
10248 2
10249 1
10250 2
10251 1
10252 3
10253 1
10254 2
10255 1
10256 2
10257 1
10258 2
10259 1
10260 3
10261 1
10262 2
10263 1
10264 3
10265 1
10266 2
10267 1
10268 3
10269 1
10270 2
10271 1
10272 2
10273 1
10274 2
10275 1
10276 3
10277 1
10278 2
10279 1
10280 3
10281 1
10282 2
10283 1
10284 3
10285 1
10286 2
10287 1
10288 3
10289 1
10290 2
10291 1
10292 3
10293 1
10294 2
10295 1
10296 4
10297 1
10298 2
10299 1
10300 3
10301 1
10302 2
10303 1
10304 2
10305 1
10306 2
10307 1
10308 3
10309 1
10310 2
10311 1
10312 3
10313 1
10314 2
10315 1
10316 3
10317 1
10318 2
10319 1
10320 3
10321 1
10322 2
10323 1
10324 3
10325 1
10326 2
10327 1
10328 4
10329 1
10330 2
10331 1
10332 3
10333 1
10334 2
10335 1
10336 3
10337 1
10338 2
10339 1
10340 3
10341 1
10342 2
10343 1
10344 4
10345 1
10346 2
10347 1
10348 3
10349 1
10350 2
10351 1
10352 4
10353 1
10354 2
10355 1
10356 3
10357 1
10358 2
10359 1
10360 4
10361 1
10362 2
10363 1
10364 3
10365 1
10366 2
10367 1
10368 2
10369 1
10370 2
10371 1
10372 3
10373 1
10374 2
10375 1
10376 3
10377 1
10378 2
10379 1
10380 3
10381 1
10382 2
10383 1
10384 3
10385 1
10386 2
10387 1
10388 3
10389 1
10390 2
10391 1
10392 4
10393 1
10394 2
10395 1
10396 3
10397 1
10398 2
10399 1
10400 3
10401 1
10402 2
10403 1
10404 3
10405 1
10406 2
10407 1
10408 4
10409 1
10410 2
10411 1
10412 3
10413 1
10414 2
10415 1
10416 4
10417 1
10418 2
10419 1
10420 3
10421 1
10422 2
10423 1
10424 4
10425 1
10426 2
10427 1
10428 3
10429 1
10430 2
10431 1
10432 3
10433 1
10434 2
10435 1
10436 3
10437 1
10438 2
10439 1
10440 4
10441 1
10442 2
10443 1
10444 3
10445 1
10446 2
10447 1
10448 4
10449 1
10450 2
10451 1
10452 3
10453 1
10454 2
10455 1
10456 4
10457 1
10458 2
10459 1
10460 3
10461 1
10462 2
10463 1
10464 4
10465 1
10466 2
10467 1
10468 3
10469 1
10470 2
10471 1
10472 4
10473 1
10474 2
10475 1
10476 3
10477 1
10478 2
10479 1
10480 5
10481 1
10482 2
10483 1
10484 3
10485 1
10486 2
10487 1
10488 4
10489 1
10490 2
10491 1
10492 3
10493 1
10494 2
10495 1
10496 2
10497 1
10498 2
10499 1
10500 3
10501 1
10502 2
10503 1
10504 3
10505 1
10506 2
10507 1
10508 3
10509 1
10510 2
10511 1
10512 3
10513 1
10514 2
10515 1
10516 3
10517 1
10518 2
10519 1
10520 4
10521 1
10522 2
10523 1
10524 3
10525 1
10526 2
10527 1
10528 3
10529 1
10530 2
10531 1
10532 3
10533 1
10534 2
10535 1
10536 4
10537 1
10538 2
10539 1
10540 3
10541 1
10542 2
10543 1
10544 4
10545 1
10546 2
10547 1
10548 3
10549 1
10550 2
10551 1
10552 4
10553 1
10554 2
10555 1
10556 3
10557 1
10558 2
10559 1
10560 3
10561 1
10562 2
10563 1
10564 3
10565 1
10566 2
10567 1
10568 4
10569 1
10570 2
10571 1
10572 3
10573 1
10574 2
10575 1
10576 4
10577 1
10578 2
10579 1
10580 3
10581 1
10582 2
10583 1
10584 4
10585 1
10586 2
10587 1
10588 3
10589 1
10590 2
10591 1
10592 4
10593 1
10594 2
10595 1
10596 3
10597 1
10598 2
10599 1
10600 4
10601 1
10602 2
10603 1
10604 3
10605 1
10606 2
10607 1
10608 5
10609 1
10610 2
10611 1
10612 3
10613 1
10614 2
10615 1
10616 4
10617 1
10618 2
10619 1
10620 3
10621 1
10622 2
10623 1
10624 3
10625 1
10626 2
10627 1
10628 3
10629 1
10630 2
10631 1
10632 4
10633 1
10634 2
10635 1
10636 3
10637 1
10638 2
10639 1
10640 4
10641 1
10642 2
10643 1
10644 3
10645 1
10646 2
10647 1
10648 4
10649 1
10650 2
10651 1
10652 3
10653 1
10654 2
10655 1
10656 4
10657 1
10658 2
10659 1
10660 3
10661 1
10662 2
10663 1
10664 4
10665 1
10666 2
10667 1
10668 3
10669 1
10670 2
10671 1
10672 5
10673 1
10674 2
10675 1
10676 3
10677 1
10678 2
10679 1
10680 4
10681 1
10682 2
10683 1
10684 3
10685 1
10686 2
10687 1
10688 4
10689 1
10690 2
10691 1
10692 3
10693 1
10694 2
10695 1
10696 4
10697 1
10698 2
10699 1
10700 3
10701 1
10702 2
10703 1
10704 5
10705 1
10706 2
10707 1
10708 3
10709 1
10710 2
10711 1
10712 4
10713 1
10714 2
10715 1
10716 3
10717 1
10718 2
10719 1
10720 5
10721 1
10722 2
10723 1
10724 3
10725 1
10726 2
10727 1
10728 4
10729 1
10730 2
10731 1
10732 3
10733 1
10734 2
10735 1
10736 5
10737 1
10738 2
10739 1
10740 3
10741 1
10742 2
10743 1
10744 4
10745 1
10746 2
10747 1
10748 3
10749 1
10750 2
10751 1
10752 2
10753 1
10754 2
10755 1
10756 3
10757 1
10758 2
10759 1
10760 3
10761 1
10762 2
10763 1
10764 3
10765 1
10766 2
10767 1
10768 3
10769 1
10770 2
10771 1
10772 3
10773 1
10774 2
10775 1
10776 4
10777 1
10778 2
10779 1
10780 3
10781 1
10782 2
10783 1
10784 3
10785 1
10786 2
10787 1
10788 3
10789 1
10790 2
10791 1
10792 4
10793 1
10794 2
10795 1
10796 3
10797 1
10798 2
10799 1
10800 4
10801 1
10802 2
10803 1
10804 3
10805 1
10806 2
10807 1
10808 4
10809 1
10810 2
10811 1
10812 3
10813 1
10814 2
10815 1
10816 3
10817 1
10818 2
10819 1
10820 3
10821 1
10822 2
10823 1
10824 4
10825 1
10826 2
10827 1
10828 3
10829 1
10830 2
10831 1
10832 4
10833 1
10834 2
10835 1
10836 3
10837 1
10838 2
10839 1
10840 4
10841 1
10842 2
10843 1
10844 3
10845 1
10846 2
10847 1
10848 4
10849 1
10850 2
10851 1
10852 3
10853 1
10854 2
10855 1
10856 4
10857 1
10858 2
10859 1
10860 3
10861 1
10862 2
10863 1
10864 5
10865 1
10866 2
10867 1
10868 3
10869 1
10870 2
10871 1
10872 4
10873 1
10874 2
10875 1
10876 3
10877 1
10878 2
10879 1
10880 3
10881 1
10882 2
10883 1
10884 3
10885 1
10886 2
10887 1
10888 4
10889 1
10890 2
10891 1
10892 3
10893 1
10894 2
10895 1
10896 4
10897 1
10898 2
10899 1
10900 3
10901 1
10902 2
10903 1
10904 4
10905 1
10906 2
10907 1
10908 3
10909 1
10910 2
10911 1
10912 4
10913 1
10914 2
10915 1
10916 3
10917 1
10918 2
10919 1
10920 4
10921 1
10922 2
10923 1
10924 3
10925 1
10926 2
10927 1
10928 5
10929 1
10930 2
10931 1
10932 3
10933 1
10934 2
10935 1
10936 4
10937 1
10938 2
10939 1
10940 3
10941 1
10942 2
10943 1
10944 4
10945 1
10946 2
10947 1
10948 3
10949 1
10950 2
10951 1
10952 4
10953 1
10954 2
10955 1
10956 3
10957 1
10958 2
10959 1
10960 5
10961 1
10962 2
10963 1
10964 3
10965 1
10966 2
10967 1
10968 4
10969 1
10970 2
10971 1
10972 3
10973 1
10974 2
10975 1
10976 5
10977 1
10978 2
10979 1
10980 3
10981 1
10982 2
10983 1
10984 4
10985 1
10986 2
10987 1
10988 3
10989 1
10990 2
10991 1
10992 5
10993 1
10994 2
10995 1
10996 3
10997 1
10998 2
10999 1
11000 4
11001 1
11002 2
11003 1
11004 3
11005 1
11006 2
11007 1
11008 3
11009 1
11010 2
11011 1
11012 3
11013 1
11014 2
11015 1
11016 4
11017 1
11018 2
11019 1
11020 3
11021 1
11022 2
11023 1
11024 4
11025 1
11026 2
11027 1
11028 3
11029 1
11030 2
11031 1
11032 4
11033 1
11034 2
11035 1
11036 3
11037 1
11038 2
11039 1
11040 4
11041 1
11042 2
11043 1
11044 3
11045 1
11046 2
11047 1
11048 4
11049 1
11050 2
11051 1
11052 3
11053 1
11054 2
11055 1
11056 5
11057 1
11058 2
11059 1
11060 3
11061 1
11062 2
11063 1
11064 4
11065 1
11066 2
11067 1
11068 3
11069 1
11070 2
11071 1
11072 4
11073 1
11074 2
11075 1
11076 3
11077 1
11078 2
11079 1
11080 4
11081 1
11082 2
11083 1
11084 3
11085 1
11086 2
11087 1
11088 5
11089 1
11090 2
11091 1
11092 3
11093 1
11094 2
11095 1
11096 4
11097 1
11098 2
11099 1
11100 3
11101 1
11102 2
11103 1
11104 5
11105 1
11106 2
11107 1
11108 3
11109 1
11110 2
11111 1
11112 4
11113 1
11114 2
11115 1
11116 3
11117 1
11118 2
11119 1
11120 5
11121 1
11122 2
11123 1
11124 3
11125 1
11126 2
11127 1
11128 4
11129 1
11130 2
11131 1
11132 3
11133 1
11134 2
11135 1
11136 4
11137 1
11138 2
11139 1
11140 3
11141 1
11142 2
11143 1
11144 4
11145 1
11146 2
11147 1
11148 3
11149 1
11150 2
11151 1
11152 5
11153 1
11154 2
11155 1
11156 3
11157 1
11158 2
11159 1
11160 4
11161 1
11162 2
11163 1
11164 3
11165 1
11166 2
11167 1
11168 5
11169 1
11170 2
11171 1
11172 3
11173 1
11174 2
11175 1
11176 4
11177 1
11178 2
11179 1
11180 3
11181 1
11182 2
11183 1
11184 5
11185 1
11186 2
11187 1
11188 3
11189 1
11190 2
11191 1
11192 4
11193 1
11194 2
11195 1
11196 3
11197 1
11198 2
11199 1
11200 5
11201 1
11202 2
11203 1
11204 3
11205 1
11206 2
11207 1
11208 4
11209 1
11210 2
11211 1
11212 3
11213 1
11214 2
11215 1
11216 5
11217 1
11218 2
11219 1
11220 3
11221 1
11222 2
11223 1
11224 4
11225 1
11226 2
11227 1
11228 3
11229 1
11230 2
11231 1
11232 6
11233 1
11234 2
11235 1
11236 3
11237 1
11238 2
11239 1
11240 4
11241 1
11242 2
11243 1
11244 3
11245 1
11246 2
11247 1
11248 5
11249 1
11250 2
11251 1
11252 3
11253 1
11254 2
11255 1
11256 4
11257 1
11258 2
11259 1
11260 3
11261 1
11262 2
11263 1
11264 2
11265 1
11266 2
11267 1
11268 3
11269 1
11270 2
11271 1
11272 3
11273 1
11274 2
11275 1
11276 3
11277 1
11278 2
11279 1
11280 3
11281 1
11282 2
11283 1
11284 3
11285 1
11286 2
11287 1
11288 4
11289 1
11290 2
11291 1
11292 3
11293 1
11294 2
11295 1
11296 3
11297 1
11298 2
11299 1
11300 3
11301 1
11302 2
11303 1
11304 4
11305 1
11306 2
11307 1
11308 3
11309 1
11310 2
11311 1
11312 4
11313 1
11314 2
11315 1
11316 3
11317 1
11318 2
11319 1
11320 4
11321 1
11322 2
11323 1
11324 3
11325 1
11326 2
11327 1
11328 3
11329 1
11330 2
11331 1
11332 3
11333 1
11334 2
11335 1
11336 4
11337 1
11338 2
11339 1
11340 3
11341 1
11342 2
11343 1
11344 4
11345 1
11346 2
11347 1
11348 3
11349 1
11350 2
11351 1
11352 4
11353 1
11354 2
11355 1
11356 3
11357 1
11358 2
11359 1
11360 4
11361 1
11362 2
11363 1
11364 3
11365 1
11366 2
11367 1
11368 4
11369 1
11370 2
11371 1
11372 3
11373 1
11374 2
11375 1
11376 5
11377 1
11378 2
11379 1
11380 3
11381 1
11382 2
11383 1
11384 4
11385 1
11386 2
11387 1
11388 3
11389 1
11390 2
11391 1
11392 3
11393 1
11394 2
11395 1
11396 3
11397 1
11398 2
11399 1
11400 4
11401 1
11402 2
11403 1
11404 3
11405 1
11406 2
11407 1
11408 4
11409 1
11410 2
11411 1
11412 3
11413 1
11414 2
11415 1
11416 4
11417 1
11418 2
11419 1
11420 3
11421 1
11422 2
11423 1
11424 4
11425 1
11426 2
11427 1
11428 3
11429 1
11430 2
11431 1
11432 4
11433 1
11434 2
11435 1
11436 3
11437 1
11438 2
11439 1
11440 5
11441 1
11442 2
11443 1
11444 3
11445 1
11446 2
11447 1
11448 4
11449 1
11450 2
11451 1
11452 3
11453 1
11454 2
11455 1
11456 4
11457 1
11458 2
11459 1
11460 3
11461 1
11462 2
11463 1
11464 4
11465 1
11466 2
11467 1
11468 3
11469 1
11470 2
11471 1
11472 5
11473 1
11474 2
11475 1
11476 3
11477 1
11478 2
11479 1
11480 4
11481 1
11482 2
11483 1
11484 3
11485 1
11486 2
11487 1
11488 5
11489 1
11490 2
11491 1
11492 3
11493 1
11494 2
11495 1
11496 4
11497 1
11498 2
11499 1
11500 3
11501 1
11502 2
11503 1
11504 5
11505 1
11506 2
11507 1
11508 3
11509 1
11510 2
11511 1
11512 4
11513 1
11514 2
11515 1
11516 3
11517 1
11518 2
11519 1
11520 3
11521 1
11522 2
11523 1
11524 3
11525 1
11526 2
11527 1
11528 4
11529 1
11530 2
11531 1
11532 3
11533 1
11534 2
11535 1
11536 4
11537 1
11538 2
11539 1
11540 3
11541 1
11542 2
11543 1
11544 4
11545 1
11546 2
11547 1
11548 3
11549 1
11550 2
11551 1
11552 4
11553 1
11554 2
11555 1
11556 3
11557 1
11558 2
11559 1
11560 4
11561 1
11562 2
11563 1
11564 3
11565 1
11566 2
11567 1
11568 5
11569 1
11570 2
11571 1
11572 3
11573 1
11574 2
11575 1
11576 4
11577 1
11578 2
11579 1
11580 3
11581 1
11582 2
11583 1
11584 4
11585 1
11586 2
11587 1
11588 3
11589 1
11590 2
11591 1
11592 4
11593 1
11594 2
11595 1
11596 3
11597 1
11598 2
11599 1
11600 5
11601 1
11602 2
11603 1
11604 3
11605 1
11606 2
11607 1
11608 4
11609 1
11610 2
11611 1
11612 3
11613 1
11614 2
11615 1
11616 5
11617 1
11618 2
11619 1
11620 3
11621 1
11622 2
11623 1
11624 4
11625 1
11626 2
11627 1
11628 3
11629 1
11630 2
11631 1
11632 5
11633 1
11634 2
11635 1
11636 3
11637 1
11638 2
11639 1
11640 4
11641 1
11642 2
11643 1
11644 3
11645 1
11646 2
11647 1
11648 4
11649 1
11650 2
11651 1
11652 3
11653 1
11654 2
11655 1
11656 4
11657 1
11658 2
11659 1
11660 3
11661 1
11662 2
11663 1
11664 5
11665 1
11666 2
11667 1
11668 3
11669 1
11670 2
11671 1
11672 4
11673 1
11674 2
11675 1
11676 3
11677 1
11678 2
11679 1
11680 5
11681 1
11682 2
11683 1
11684 3
11685 1
11686 2
11687 1
11688 4
11689 1
11690 2
11691 1
11692 3
11693 1
11694 2
11695 1
11696 5
11697 1
11698 2
11699 1
11700 3
11701 1
11702 2
11703 1
11704 4
11705 1
11706 2
11707 1
11708 3
11709 1
11710 2
11711 1
11712 5
11713 1
11714 2
11715 1
11716 3
11717 1
11718 2
11719 1
11720 4
11721 1
11722 2
11723 1
11724 3
11725 1
11726 2
11727 1
11728 5
11729 1
11730 2
11731 1
11732 3
11733 1
11734 2
11735 1
11736 4
11737 1
11738 2
11739 1
11740 3
11741 1
11742 2
11743 1
11744 6
11745 1
11746 2
11747 1
11748 3
11749 1
11750 2
11751 1
11752 4
11753 1
11754 2
11755 1
11756 3
11757 1
11758 2
11759 1
11760 5
11761 1
11762 2
11763 1
11764 3
11765 1
11766 2
11767 1
11768 4
11769 1
11770 2
11771 1
11772 3
11773 1
11774 2
11775 1
11776 3
11777 1
11778 2
11779 1
11780 3
11781 1
11782 2
11783 1
11784 4
11785 1
11786 2
11787 1
11788 3
11789 1
11790 2
11791 1
11792 4
11793 1
11794 2
11795 1
11796 3
11797 1
11798 2
11799 1
11800 4
11801 1
11802 2
11803 1
11804 3
11805 1
11806 2
11807 1
11808 4
11809 1
11810 2
11811 1
11812 3
11813 1
11814 2
11815 1
11816 4
11817 1
11818 2
11819 1
11820 3
11821 1
11822 2
11823 1
11824 5
11825 1
11826 2
11827 1
11828 3
11829 1
11830 2
11831 1
11832 4
11833 1
11834 2
11835 1
11836 3
11837 1
11838 2
11839 1
11840 4
11841 1
11842 2
11843 1
11844 3
11845 1
11846 2
11847 1
11848 4
11849 1
11850 2
11851 1
11852 3
11853 1
11854 2
11855 1
11856 5
11857 1
11858 2
11859 1
11860 3
11861 1
11862 2
11863 1
11864 4
11865 1
11866 2
11867 1
11868 3
11869 1
11870 2
11871 1
11872 5
11873 1
11874 2
11875 1
11876 3
11877 1
11878 2
11879 1
11880 4
11881 1
11882 2
11883 1
11884 3
11885 1
11886 2
11887 1
11888 5
11889 1
11890 2
11891 1
11892 3
11893 1
11894 2
11895 1
11896 4
11897 1
11898 2
11899 1
11900 3
11901 1
11902 2
11903 1
11904 4
11905 1
11906 2
11907 1
11908 3
11909 1
11910 2
11911 1
11912 4
11913 1
11914 2
11915 1
11916 3
11917 1
11918 2
11919 1
11920 5
11921 1
11922 2
11923 1
11924 3
11925 1
11926 2
11927 1
11928 4
11929 1
11930 2
11931 1
11932 3
11933 1
11934 2
11935 1
11936 5
11937 1
11938 2
11939 1
11940 3
11941 1
11942 2
11943 1
11944 4
11945 1
11946 2
11947 1
11948 3
11949 1
11950 2
11951 1
11952 5
11953 1
11954 2
11955 1
11956 3
11957 1
11958 2
11959 1
11960 4
11961 1
11962 2
11963 1
11964 3
11965 1
11966 2
11967 1
11968 5
11969 1
11970 2
11971 1
11972 3
11973 1
11974 2
11975 1
11976 4
11977 1
11978 2
11979 1
11980 3
11981 1
11982 2
11983 1
11984 5
11985 1
11986 2
11987 1
11988 3
11989 1
11990 2
11991 1
11992 4
11993 1
11994 2
11995 1
11996 3
11997 1
11998 2
11999 1
12000 6
12001 1
12002 2
12003 1
12004 3
12005 1
12006 2
12007 1
12008 4
12009 1
12010 2
12011 1
12012 3
12013 1
12014 2
12015 1
12016 5
12017 1
12018 2
12019 1
12020 3
12021 1
12022 2
12023 1
12024 4
12025 1
12026 2
12027 1
12028 3
12029 1
12030 2
12031 1
12032 4
12033 1
12034 2
12035 1
12036 3
12037 1
12038 2
12039 1
12040 4
12041 1
12042 2
12043 1
12044 3
12045 1
12046 2
12047 1
12048 5
12049 1
12050 2
12051 1
12052 3
12053 1
12054 2
12055 1
12056 4
12057 1
12058 2
12059 1
12060 3
12061 1
12062 2
12063 1
12064 5
12065 1
12066 2
12067 1
12068 3
12069 1
12070 2
12071 1
12072 4
12073 1
12074 2
12075 1
12076 3
12077 1
12078 2
12079 1
12080 5
12081 1
12082 2
12083 1
12084 3
12085 1
12086 2
12087 1
12088 4
12089 1
12090 2
12091 1
12092 3
12093 1
12094 2
12095 1
12096 5
12097 1
12098 2
12099 1
12100 3
12101 1
12102 2
12103 1
12104 4
12105 1
12106 2
12107 1
12108 3
12109 1
12110 2
12111 1
12112 5
12113 1
12114 2
12115 1
12116 3
12117 1
12118 2
12119 1
12120 4
12121 1
12122 2
12123 1
12124 3
12125 1
12126 2
12127 1
12128 6
12129 1
12130 2
12131 1
12132 3
12133 1
12134 2
12135 1
12136 4
12137 1
12138 2
12139 1
12140 3
12141 1
12142 2
12143 1
12144 5
12145 1
12146 2
12147 1
12148 3
12149 1
12150 2
12151 1
12152 4
12153 1
12154 2
12155 1
12156 3
12157 1
12158 2
12159 1
12160 5
12161 1
12162 2
12163 1
12164 3
12165 1
12166 2
12167 1
12168 4
12169 1
12170 2
12171 1
12172 3
12173 1
12174 2
12175 1
12176 5
12177 1
12178 2
12179 1
12180 3
12181 1
12182 2
12183 1
12184 4
12185 1
12186 2
12187 1
12188 3
12189 1
12190 2
12191 1
12192 6
12193 1
12194 2
12195 1
12196 3
12197 1
12198 2
12199 1
12200 4
12201 1
12202 2
12203 1
12204 3
12205 1
12206 2
12207 1
12208 5
12209 1
12210 2
12211 1
12212 3
12213 1
12214 2
12215 1
12216 4
12217 1
12218 2
12219 1
12220 3
12221 1
12222 2
12223 1
12224 6
12225 1
12226 2
12227 1
12228 3
12229 1
12230 2
12231 1
12232 4
12233 1
12234 2
12235 1
12236 3
12237 1
12238 2
12239 1
12240 5
12241 1
12242 2
12243 1
12244 3
12245 1
12246 2
12247 1
12248 4
12249 1
12250 2
12251 1
12252 3
12253 1
12254 2
12255 1
12256 6
12257 1
12258 2
12259 1
12260 3
12261 1
12262 2
12263 1
12264 4
12265 1
12266 2
12267 1
12268 3
12269 1
12270 2
12271 1
12272 5
12273 1
12274 2
12275 1
12276 3
12277 1
12278 2
12279 1
12280 4
12281 1
12282 2
12283 1
12284 3
12285 1
12286 2
12287 1
12288 1
12289 1
12290 2
12291 1
12292 2
12293 1
12294 2
12295 1
12296 2
12297 1
12298 2
12299 1
12300 3
12301 1
12302 2
12303 1
12304 2
12305 1
12306 2
12307 1
12308 3
12309 1
12310 2
12311 1
12312 3
12313 1
12314 2
12315 1
12316 3
12317 1
12318 2
12319 1
12320 2
12321 1
12322 2
12323 1
12324 3
12325 1
12326 2
12327 1
12328 3
12329 1
12330 2
12331 1
12332 3
12333 1
12334 2
12335 1
12336 3
12337 1
12338 2
12339 1
12340 3
12341 1
12342 2
12343 1
12344 4
12345 1
12346 2
12347 1
12348 3
12349 1
12350 2
12351 1
12352 2
12353 1
12354 2
12355 1
12356 3
12357 1
12358 2
12359 1
12360 3
12361 1
12362 2
12363 1
12364 3
12365 1
12366 2
12367 1
12368 3
12369 1
12370 2
12371 1
12372 3
12373 1
12374 2
12375 1
12376 4
12377 1
12378 2
12379 1
12380 3
12381 1
12382 2
12383 1
12384 3
12385 1
12386 2
12387 1
12388 3
12389 1
12390 2
12391 1
12392 4
12393 1
12394 2
12395 1
12396 3
12397 1
12398 2
12399 1
12400 4
12401 1
12402 2
12403 1
12404 3
12405 1
12406 2
12407 1
12408 4
12409 1
12410 2
12411 1
12412 3
12413 1
12414 2
12415 1
12416 2
12417 1
12418 2
12419 1
12420 3
12421 1
12422 2
12423 1
12424 3
12425 1
12426 2
12427 1
12428 3
12429 1
12430 2
12431 1
12432 3
12433 1
12434 2
12435 1
12436 3
12437 1
12438 2
12439 1
12440 4
12441 1
12442 2
12443 1
12444 3
12445 1
12446 2
12447 1
12448 3
12449 1
12450 2
12451 1
12452 3
12453 1
12454 2
12455 1
12456 4
12457 1
12458 2
12459 1
12460 3
12461 1
12462 2
12463 1
12464 4
12465 1
12466 2
12467 1
12468 3
12469 1
12470 2
12471 1
12472 4
12473 1
12474 2
12475 1
12476 3
12477 1
12478 2
12479 1
12480 3
12481 1
12482 2
12483 1
12484 3
12485 1
12486 2
12487 1
12488 4
12489 1
12490 2
12491 1
12492 3
12493 1
12494 2
12495 1
12496 4
12497 1
12498 2
12499 1
12500 3
12501 1
12502 2
12503 1
12504 4
12505 1
12506 2
12507 1
12508 3
12509 1
12510 2
12511 1
12512 4
12513 1
12514 2
12515 1
12516 3
12517 1
12518 2
12519 1
12520 4
12521 1
12522 2
12523 1
12524 3
12525 1
12526 2
12527 1
12528 5
12529 1
12530 2
12531 1
12532 3
12533 1
12534 2
12535 1
12536 4
12537 1
12538 2
12539 1
12540 3
12541 1
12542 2
12543 1
12544 2
12545 1
12546 2
12547 1
12548 3
12549 1
12550 2
12551 1
12552 3
12553 1
12554 2
12555 1
12556 3
12557 1
12558 2
12559 1
12560 3
12561 1
12562 2
12563 1
12564 3
12565 1
12566 2
12567 1
12568 4
12569 1
12570 2
12571 1
12572 3
12573 1
12574 2
12575 1
12576 3
12577 1
12578 2
12579 1
12580 3
12581 1
12582 2
12583 1
12584 4
12585 1
12586 2
12587 1
12588 3
12589 1
12590 2
12591 1
12592 4
12593 1
12594 2
12595 1
12596 3
12597 1
12598 2
12599 1
12600 4
12601 1
12602 2
12603 1
12604 3
12605 1
12606 2
12607 1
12608 3
12609 1
12610 2
12611 1
12612 3
12613 1
12614 2
12615 1
12616 4
12617 1
12618 2
12619 1
12620 3
12621 1
12622 2
12623 1
12624 4
12625 1
12626 2
12627 1
12628 3
12629 1
12630 2
12631 1
12632 4
12633 1
12634 2
12635 1
12636 3
12637 1
12638 2
12639 1
12640 4
12641 1
12642 2
12643 1
12644 3
12645 1
12646 2
12647 1
12648 4
12649 1
12650 2
12651 1
12652 3
12653 1
12654 2
12655 1
12656 5
12657 1
12658 2
12659 1
12660 3
12661 1
12662 2
12663 1
12664 4
12665 1
12666 2
12667 1
12668 3
12669 1
12670 2
12671 1
12672 3
12673 1
12674 2
12675 1
12676 3
12677 1
12678 2
12679 1
12680 4
12681 1
12682 2
12683 1
12684 3
12685 1
12686 2
12687 1
12688 4
12689 1
12690 2
12691 1
12692 3
12693 1
12694 2
12695 1
12696 4
12697 1
12698 2
12699 1
12700 3
12701 1
12702 2
12703 1
12704 4
12705 1
12706 2
12707 1
12708 3
12709 1
12710 2
12711 1
12712 4
12713 1
12714 2
12715 1
12716 3
12717 1
12718 2
12719 1
12720 5
12721 1
12722 2
12723 1
12724 3
12725 1
12726 2
12727 1
12728 4
12729 1
12730 2
12731 1
12732 3
12733 1
12734 2
12735 1
12736 4
12737 1
12738 2
12739 1
12740 3
12741 1
12742 2
12743 1
12744 4
12745 1
12746 2
12747 1
12748 3
12749 1
12750 2
12751 1
12752 5
12753 1
12754 2
12755 1
12756 3
12757 1
12758 2
12759 1
12760 4
12761 1
12762 2
12763 1
12764 3
12765 1
12766 2
12767 1
12768 5
12769 1
12770 2
12771 1
12772 3
12773 1
12774 2
12775 1
12776 4
12777 1
12778 2
12779 1
12780 3
12781 1
12782 2
12783 1
12784 5
12785 1
12786 2
12787 1
12788 3
12789 1
12790 2
12791 1
12792 4
12793 1
12794 2
12795 1
12796 3
12797 1
12798 2
12799 1
12800 2
12801 1
12802 2
12803 1
12804 3
12805 1
12806 2
12807 1
12808 3
12809 1
12810 2
12811 1
12812 3
12813 1
12814 2
12815 1
12816 3
12817 1
12818 2
12819 1
12820 3
12821 1
12822 2
12823 1
12824 4
12825 1
12826 2
12827 1
12828 3
12829 1
12830 2
12831 1
12832 3
12833 1
12834 2
12835 1
12836 3
12837 1
12838 2
12839 1
12840 4
12841 1
12842 2
12843 1
12844 3
12845 1
12846 2
12847 1
12848 4
12849 1
12850 2
12851 1
12852 3
12853 1
12854 2
12855 1
12856 4
12857 1
12858 2
12859 1
12860 3
12861 1
12862 2
12863 1
12864 3
12865 1
12866 2
12867 1
12868 3
12869 1
12870 2
12871 1
12872 4
12873 1
12874 2
12875 1
12876 3
12877 1
12878 2
12879 1
12880 4
12881 1
12882 2
12883 1
12884 3
12885 1
12886 2
12887 1
12888 4
12889 1
12890 2
12891 1
12892 3
12893 1
12894 2
12895 1
12896 4
12897 1
12898 2
12899 1
12900 3
12901 1
12902 2
12903 1
12904 4
12905 1
12906 2
12907 1
12908 3
12909 1
12910 2
12911 1
12912 5
12913 1
12914 2
12915 1
12916 3
12917 1
12918 2
12919 1
12920 4
12921 1
12922 2
12923 1
12924 3
12925 1
12926 2
12927 1
12928 3
12929 1
12930 2
12931 1
12932 3
12933 1
12934 2
12935 1
12936 4
12937 1
12938 2
12939 1
12940 3
12941 1
12942 2
12943 1
12944 4
12945 1
12946 2
12947 1
12948 3
12949 1
12950 2
12951 1
12952 4
12953 1
12954 2
12955 1
12956 3
12957 1
12958 2
12959 1
12960 4
12961 1
12962 2
12963 1
12964 3
12965 1
12966 2
12967 1
12968 4
12969 1
12970 2
12971 1
12972 3
12973 1
12974 2
12975 1
12976 5
12977 1
12978 2
12979 1
12980 3
12981 1
12982 2
12983 1
12984 4
12985 1
12986 2
12987 1
12988 3
12989 1
12990 2
12991 1
12992 4
12993 1
12994 2
12995 1
12996 3
12997 1
12998 2
12999 1
13000 4
13001 1
13002 2
13003 1
13004 3
13005 1
13006 2
13007 1
13008 5
13009 1
13010 2
13011 1
13012 3
13013 1
13014 2
13015 1
13016 4
13017 1
13018 2
13019 1
13020 3
13021 1
13022 2
13023 1
13024 5
13025 1
13026 2
13027 1
13028 3
13029 1
13030 2
13031 1
13032 4
13033 1
13034 2
13035 1
13036 3
13037 1
13038 2
13039 1
13040 5
13041 1
13042 2
13043 1
13044 3
13045 1
13046 2
13047 1
13048 4
13049 1
13050 2
13051 1
13052 3
13053 1
13054 2
13055 1
13056 3
13057 1
13058 2
13059 1
13060 3
13061 1
13062 2
13063 1
13064 4
13065 1
13066 2
13067 1
13068 3
13069 1
13070 2
13071 1
13072 4
13073 1
13074 2
13075 1
13076 3
13077 1
13078 2
13079 1
13080 4
13081 1
13082 2
13083 1
13084 3
13085 1
13086 2
13087 1
13088 4
13089 1
13090 2
13091 1
13092 3
13093 1
13094 2
13095 1
13096 4
13097 1
13098 2
13099 1
13100 3
13101 1
13102 2
13103 1
13104 5
13105 1
13106 2
13107 1
13108 3
13109 1
13110 2
13111 1
13112 4
13113 1
13114 2
13115 1
13116 3
13117 1
13118 2
13119 1
13120 4
13121 1
13122 2
13123 1
13124 3
13125 1
13126 2
13127 1
13128 4
13129 1
13130 2
13131 1
13132 3
13133 1
13134 2
13135 1
13136 5
13137 1
13138 2
13139 1
13140 3
13141 1
13142 2
13143 1
13144 4
13145 1
13146 2
13147 1
13148 3
13149 1
13150 2
13151 1
13152 5
13153 1
13154 2
13155 1
13156 3
13157 1
13158 2
13159 1
13160 4
13161 1
13162 2
13163 1
13164 3
13165 1
13166 2
13167 1
13168 5
13169 1
13170 2
13171 1
13172 3
13173 1
13174 2
13175 1
13176 4
13177 1
13178 2
13179 1
13180 3
13181 1
13182 2
13183 1
13184 4
13185 1
13186 2
13187 1
13188 3
13189 1
13190 2
13191 1
13192 4
13193 1
13194 2
13195 1
13196 3
13197 1
13198 2
13199 1
13200 5
13201 1
13202 2
13203 1
13204 3
13205 1
13206 2
13207 1
13208 4
13209 1
13210 2
13211 1
13212 3
13213 1
13214 2
13215 1
13216 5
13217 1
13218 2
13219 1
13220 3
13221 1
13222 2
13223 1
13224 4
13225 1
13226 2
13227 1
13228 3
13229 1
13230 2
13231 1
13232 5
13233 1
13234 2
13235 1
13236 3
13237 1
13238 2
13239 1
13240 4
13241 1
13242 2
13243 1
13244 3
13245 1
13246 2
13247 1
13248 5
13249 1
13250 2
13251 1
13252 3
13253 1
13254 2
13255 1
13256 4
13257 1
13258 2
13259 1
13260 3
13261 1
13262 2
13263 1
13264 5
13265 1
13266 2
13267 1
13268 3
13269 1
13270 2
13271 1
13272 4
13273 1
13274 2
13275 1
13276 3
13277 1
13278 2
13279 1
13280 6
13281 1
13282 2
13283 1
13284 3
13285 1
13286 2
13287 1
13288 4
13289 1
13290 2
13291 1
13292 3
13293 1
13294 2
13295 1
13296 5
13297 1
13298 2
13299 1
13300 3
13301 1
13302 2
13303 1
13304 4
13305 1
13306 2
13307 1
13308 3
13309 1
13310 2
13311 1
13312 2
13313 1
13314 2
13315 1
13316 3
13317 1
13318 2
13319 1
13320 3
13321 1
13322 2
13323 1
13324 3
13325 1
13326 2
13327 1
13328 3
13329 1
13330 2
13331 1
13332 3
13333 1
13334 2
13335 1
13336 4
13337 1
13338 2
13339 1
13340 3
13341 1
13342 2
13343 1
13344 3
13345 1
13346 2
13347 1
13348 3
13349 1
13350 2
13351 1
13352 4
13353 1
13354 2
13355 1
13356 3
13357 1
13358 2
13359 1
13360 4
13361 1
13362 2
13363 1
13364 3
13365 1
13366 2
13367 1
13368 4
13369 1
13370 2
13371 1
13372 3
13373 1
13374 2
13375 1
13376 3
13377 1
13378 2
13379 1
13380 3
13381 1
13382 2
13383 1
13384 4
13385 1
13386 2
13387 1
13388 3
13389 1
13390 2
13391 1
13392 4
13393 1
13394 2
13395 1
13396 3
13397 1
13398 2
13399 1
13400 4
13401 1
13402 2
13403 1
13404 3
13405 1
13406 2
13407 1
13408 4
13409 1
13410 2
13411 1
13412 3
13413 1
13414 2
13415 1
13416 4
13417 1
13418 2
13419 1
13420 3
13421 1
13422 2
13423 1
13424 5
13425 1
13426 2
13427 1
13428 3
13429 1
13430 2
13431 1
13432 4
13433 1
13434 2
13435 1
13436 3
13437 1
13438 2
13439 1
13440 3
13441 1
13442 2
13443 1
13444 3
13445 1
13446 2
13447 1
13448 4
13449 1
13450 2
13451 1
13452 3
13453 1
13454 2
13455 1
13456 4
13457 1
13458 2
13459 1
13460 3
13461 1
13462 2
13463 1
13464 4
13465 1
13466 2
13467 1
13468 3
13469 1
13470 2
13471 1
13472 4
13473 1
13474 2
13475 1
13476 3
13477 1
13478 2
13479 1
13480 4
13481 1
13482 2
13483 1
13484 3
13485 1
13486 2
13487 1
13488 5
13489 1
13490 2
13491 1
13492 3
13493 1
13494 2
13495 1
13496 4
13497 1
13498 2
13499 1
13500 3
13501 1
13502 2
13503 1
13504 4
13505 1
13506 2
13507 1
13508 3
13509 1
13510 2
13511 1
13512 4
13513 1
13514 2
13515 1
13516 3
13517 1
13518 2
13519 1
13520 5
13521 1
13522 2
13523 1
13524 3
13525 1
13526 2
13527 1
13528 4
13529 1
13530 2
13531 1
13532 3
13533 1
13534 2
13535 1
13536 5
13537 1
13538 2
13539 1
13540 3
13541 1
13542 2
13543 1
13544 4
13545 1
13546 2
13547 1
13548 3
13549 1
13550 2
13551 1
13552 5
13553 1
13554 2
13555 1
13556 3
13557 1
13558 2
13559 1
13560 4
13561 1
13562 2
13563 1
13564 3
13565 1
13566 2
13567 1
13568 3
13569 1
13570 2
13571 1
13572 3
13573 1
13574 2
13575 1
13576 4
13577 1
13578 2
13579 1
13580 3
13581 1
13582 2
13583 1
13584 4
13585 1
13586 2
13587 1
13588 3
13589 1
13590 2
13591 1
13592 4
13593 1
13594 2
13595 1
13596 3
13597 1
13598 2
13599 1
13600 4
13601 1
13602 2
13603 1
13604 3
13605 1
13606 2
13607 1
13608 4
13609 1
13610 2
13611 1
13612 3
13613 1
13614 2
13615 1
13616 5
13617 1
13618 2
13619 1
13620 3
13621 1
13622 2
13623 1
13624 4
13625 1
13626 2
13627 1
13628 3
13629 1
13630 2
13631 1
13632 4
13633 1
13634 2
13635 1
13636 3
13637 1
13638 2
13639 1
13640 4
13641 1
13642 2
13643 1
13644 3
13645 1
13646 2
13647 1
13648 5
13649 1
13650 2
13651 1
13652 3
13653 1
13654 2
13655 1
13656 4
13657 1
13658 2
13659 1
13660 3
13661 1
13662 2
13663 1
13664 5
13665 1
13666 2
13667 1
13668 3
13669 1
13670 2
13671 1
13672 4
13673 1
13674 2
13675 1
13676 3
13677 1
13678 2
13679 1
13680 5
13681 1
13682 2
13683 1
13684 3
13685 1
13686 2
13687 1
13688 4
13689 1
13690 2
13691 1
13692 3
13693 1
13694 2
13695 1
13696 4
13697 1
13698 2
13699 1
13700 3
13701 1
13702 2
13703 1
13704 4
13705 1
13706 2
13707 1
13708 3
13709 1
13710 2
13711 1
13712 5
13713 1
13714 2
13715 1
13716 3
13717 1
13718 2
13719 1
13720 4
13721 1
13722 2
13723 1
13724 3
13725 1
13726 2
13727 1
13728 5
13729 1
13730 2
13731 1
13732 3
13733 1
13734 2
13735 1
13736 4
13737 1
13738 2
13739 1
13740 3
13741 1
13742 2
13743 1
13744 5
13745 1
13746 2
13747 1
13748 3
13749 1
13750 2
13751 1
13752 4
13753 1
13754 2
13755 1
13756 3
13757 1
13758 2
13759 1
13760 5
13761 1
13762 2
13763 1
13764 3
13765 1
13766 2
13767 1
13768 4
13769 1
13770 2
13771 1
13772 3
13773 1
13774 2
13775 1
13776 5
13777 1
13778 2
13779 1
13780 3
13781 1
13782 2
13783 1
13784 4
13785 1
13786 2
13787 1
13788 3
13789 1
13790 2
13791 1
13792 6
13793 1
13794 2
13795 1
13796 3
13797 1
13798 2
13799 1
13800 4
13801 1
13802 2
13803 1
13804 3
13805 1
13806 2
13807 1
13808 5
13809 1
13810 2
13811 1
13812 3
13813 1
13814 2
13815 1
13816 4
13817 1
13818 2
13819 1
13820 3
13821 1
13822 2
13823 1
13824 3
13825 1
13826 2
13827 1
13828 3
13829 1
13830 2
13831 1
13832 4
13833 1
13834 2
13835 1
13836 3
13837 1
13838 2
13839 1
13840 4
13841 1
13842 2
13843 1
13844 3
13845 1
13846 2
13847 1
13848 4
13849 1
13850 2
13851 1
13852 3
13853 1
13854 2
13855 1
13856 4
13857 1
13858 2
13859 1
13860 3
13861 1
13862 2
13863 1
13864 4
13865 1
13866 2
13867 1
13868 3
13869 1
13870 2
13871 1
13872 5
13873 1
13874 2
13875 1
13876 3
13877 1
13878 2
13879 1
13880 4
13881 1
13882 2
13883 1
13884 3
13885 1
13886 2
13887 1
13888 4
13889 1
13890 2
13891 1
13892 3
13893 1
13894 2
13895 1
13896 4
13897 1
13898 2
13899 1
13900 3
13901 1
13902 2
13903 1
13904 5
13905 1
13906 2
13907 1
13908 3
13909 1
13910 2
13911 1
13912 4
13913 1
13914 2
13915 1
13916 3
13917 1
13918 2
13919 1
13920 5
13921 1
13922 2
13923 1
13924 3
13925 1
13926 2
13927 1
13928 4
13929 1
13930 2
13931 1
13932 3
13933 1
13934 2
13935 1
13936 5
13937 1
13938 2
13939 1
13940 3
13941 1
13942 2
13943 1
13944 4
13945 1
13946 2
13947 1
13948 3
13949 1
13950 2
13951 1
13952 4
13953 1
13954 2
13955 1
13956 3
13957 1
13958 2
13959 1
13960 4
13961 1
13962 2
13963 1
13964 3
13965 1
13966 2
13967 1
13968 5
13969 1
13970 2
13971 1
13972 3
13973 1
13974 2
13975 1
13976 4
13977 1
13978 2
13979 1
13980 3
13981 1
13982 2
13983 1
13984 5
13985 1
13986 2
13987 1
13988 3
13989 1
13990 2
13991 1
13992 4
13993 1
13994 2
13995 1
13996 3
13997 1
13998 2
13999 1
14000 5
14001 1
14002 2
14003 1
14004 3
14005 1
14006 2
14007 1
14008 4
14009 1
14010 2
14011 1
14012 3
14013 1
14014 2
14015 1
14016 5
14017 1
14018 2
14019 1
14020 3
14021 1
14022 2
14023 1
14024 4
14025 1
14026 2
14027 1
14028 3
14029 1
14030 2
14031 1
14032 5
14033 1
14034 2
14035 1
14036 3
14037 1
14038 2
14039 1
14040 4
14041 1
14042 2
14043 1
14044 3
14045 1
14046 2
14047 1
14048 6
14049 1
14050 2
14051 1
14052 3
14053 1
14054 2
14055 1
14056 4
14057 1
14058 2
14059 1
14060 3
14061 1
14062 2
14063 1
14064 5
14065 1
14066 2
14067 1
14068 3
14069 1
14070 2
14071 1
14072 4
14073 1
14074 2
14075 1
14076 3
14077 1
14078 2
14079 1
14080 4
14081 1
14082 2
14083 1
14084 3
14085 1
14086 2
14087 1
14088 4
14089 1
14090 2
14091 1
14092 3
14093 1
14094 2
14095 1
14096 5
14097 1
14098 2
14099 1
14100 3
14101 1
14102 2
14103 1
14104 4
14105 1
14106 2
14107 1
14108 3
14109 1
14110 2
14111 1
14112 5
14113 1
14114 2
14115 1
14116 3
14117 1
14118 2
14119 1
14120 4
14121 1
14122 2
14123 1
14124 3
14125 1
14126 2
14127 1
14128 5
14129 1
14130 2
14131 1
14132 3
14133 1
14134 2
14135 1
14136 4
14137 1
14138 2
14139 1
14140 3
14141 1
14142 2
14143 1
14144 5
14145 1
14146 2
14147 1
14148 3
14149 1
14150 2
14151 1
14152 4
14153 1
14154 2
14155 1
14156 3
14157 1
14158 2
14159 1
14160 5
14161 1
14162 2
14163 1
14164 3
14165 1
14166 2
14167 1
14168 4
14169 1
14170 2
14171 1
14172 3
14173 1
14174 2
14175 1
14176 6
14177 1
14178 2
14179 1
14180 3
14181 1
14182 2
14183 1
14184 4
14185 1
14186 2
14187 1
14188 3
14189 1
14190 2
14191 1
14192 5
14193 1
14194 2
14195 1
14196 3
14197 1
14198 2
14199 1
14200 4
14201 1
14202 2
14203 1
14204 3
14205 1
14206 2
14207 1
14208 5
14209 1
14210 2
14211 1
14212 3
14213 1
14214 2
14215 1
14216 4
14217 1
14218 2
14219 1
14220 3
14221 1
14222 2
14223 1
14224 5
14225 1
14226 2
14227 1
14228 3
14229 1
14230 2
14231 1
14232 4
14233 1
14234 2
14235 1
14236 3
14237 1
14238 2
14239 1
14240 6
14241 1
14242 2
14243 1
14244 3
14245 1
14246 2
14247 1
14248 4
14249 1
14250 2
14251 1
14252 3
14253 1
14254 2
14255 1
14256 5
14257 1
14258 2
14259 1
14260 3
14261 1
14262 2
14263 1
14264 4
14265 1
14266 2
14267 1
14268 3
14269 1
14270 2
14271 1
14272 6
14273 1
14274 2
14275 1
14276 3
14277 1
14278 2
14279 1
14280 4
14281 1
14282 2
14283 1
14284 3
14285 1
14286 2
14287 1
14288 5
14289 1
14290 2
14291 1
14292 3
14293 1
14294 2
14295 1
14296 4
14297 1
14298 2
14299 1
14300 3
14301 1
14302 2
14303 1
14304 6
14305 1
14306 2
14307 1
14308 3
14309 1
14310 2
14311 1
14312 4
14313 1
14314 2
14315 1
14316 3
14317 1
14318 2
14319 1
14320 5
14321 1
14322 2
14323 1
14324 3
14325 1
14326 2
14327 1
14328 4
14329 1
14330 2
14331 1
14332 3
14333 1
14334 2
14335 1
14336 2
14337 1
14338 2
14339 1
14340 3
14341 1
14342 2
14343 1
14344 3
14345 1
14346 2
14347 1
14348 3
14349 1
14350 2
14351 1
14352 3
14353 1
14354 2
14355 1
14356 3
14357 1
14358 2
14359 1
14360 4
14361 1
14362 2
14363 1
14364 3
14365 1
14366 2
14367 1
14368 3
14369 1
14370 2
14371 1
14372 3
14373 1
14374 2
14375 1
14376 4
14377 1
14378 2
14379 1
14380 3
14381 1
14382 2
14383 1
14384 4
14385 1
14386 2
14387 1
14388 3
14389 1
14390 2
14391 1
14392 4
14393 1
14394 2
14395 1
14396 3
14397 1
14398 2
14399 1
14400 3
14401 1
14402 2
14403 1
14404 3
14405 1
14406 2
14407 1
14408 4
14409 1
14410 2
14411 1
14412 3
14413 1
14414 2
14415 1
14416 4
14417 1
14418 2
14419 1
14420 3
14421 1
14422 2
14423 1
14424 4
14425 1
14426 2
14427 1
14428 3
14429 1
14430 2
14431 1
14432 4
14433 1
14434 2
14435 1
14436 3
14437 1
14438 2
14439 1
14440 4
14441 1
14442 2
14443 1
14444 3
14445 1
14446 2
14447 1
14448 5
14449 1
14450 2
14451 1
14452 3
14453 1
14454 2
14455 1
14456 4
14457 1
14458 2
14459 1
14460 3
14461 1
14462 2
14463 1
14464 3
14465 1
14466 2
14467 1
14468 3
14469 1
14470 2
14471 1
14472 4
14473 1
14474 2
14475 1
14476 3
14477 1
14478 2
14479 1
14480 4
14481 1
14482 2
14483 1
14484 3
14485 1
14486 2
14487 1
14488 4
14489 1
14490 2
14491 1
14492 3
14493 1
14494 2
14495 1
14496 4
14497 1
14498 2
14499 1
14500 3
14501 1
14502 2
14503 1
14504 4
14505 1
14506 2
14507 1
14508 3
14509 1
14510 2
14511 1
14512 5
14513 1
14514 2
14515 1
14516 3
14517 1
14518 2
14519 1
14520 4
14521 1
14522 2
14523 1
14524 3
14525 1
14526 2
14527 1
14528 4
14529 1
14530 2
14531 1
14532 3
14533 1
14534 2
14535 1
14536 4
14537 1
14538 2
14539 1
14540 3
14541 1
14542 2
14543 1
14544 5
14545 1
14546 2
14547 1
14548 3
14549 1
14550 2
14551 1
14552 4
14553 1
14554 2
14555 1
14556 3
14557 1
14558 2
14559 1
14560 5
14561 1
14562 2
14563 1
14564 3
14565 1
14566 2
14567 1
14568 4
14569 1
14570 2
14571 1
14572 3
14573 1
14574 2
14575 1
14576 5
14577 1
14578 2
14579 1
14580 3
14581 1
14582 2
14583 1
14584 4
14585 1
14586 2
14587 1
14588 3
14589 1
14590 2
14591 1
14592 3
14593 1
14594 2
14595 1
14596 3
14597 1
14598 2
14599 1
14600 4
14601 1
14602 2
14603 1
14604 3
14605 1
14606 2
14607 1
14608 4
14609 1
14610 2
14611 1
14612 3
14613 1
14614 2
14615 1
14616 4
14617 1
14618 2
14619 1
14620 3
14621 1
14622 2
14623 1
14624 4
14625 1
14626 2
14627 1
14628 3
14629 1
14630 2
14631 1
14632 4
14633 1
14634 2
14635 1
14636 3
14637 1
14638 2
14639 1
14640 5
14641 1
14642 2
14643 1
14644 3
14645 1
14646 2
14647 1
14648 4
14649 1
14650 2
14651 1
14652 3
14653 1
14654 2
14655 1
14656 4
14657 1
14658 2
14659 1
14660 3
14661 1
14662 2
14663 1
14664 4
14665 1
14666 2
14667 1
14668 3
14669 1
14670 2
14671 1
14672 5
14673 1
14674 2
14675 1
14676 3
14677 1
14678 2
14679 1
14680 4
14681 1
14682 2
14683 1
14684 3
14685 1
14686 2
14687 1
14688 5
14689 1
14690 2
14691 1
14692 3
14693 1
14694 2
14695 1
14696 4
14697 1
14698 2
14699 1
14700 3
14701 1
14702 2
14703 1
14704 5
14705 1
14706 2
14707 1
14708 3
14709 1
14710 2
14711 1
14712 4
14713 1
14714 2
14715 1
14716 3
14717 1
14718 2
14719 1
14720 4
14721 1
14722 2
14723 1
14724 3
14725 1
14726 2
14727 1
14728 4
14729 1
14730 2
14731 1
14732 3
14733 1
14734 2
14735 1
14736 5
14737 1
14738 2
14739 1
14740 3
14741 1
14742 2
14743 1
14744 4
14745 1
14746 2
14747 1
14748 3
14749 1
14750 2
14751 1
14752 5
14753 1
14754 2
14755 1
14756 3
14757 1
14758 2
14759 1
14760 4
14761 1
14762 2
14763 1
14764 3
14765 1
14766 2
14767 1
14768 5
14769 1
14770 2
14771 1
14772 3
14773 1
14774 2
14775 1
14776 4
14777 1
14778 2
14779 1
14780 3
14781 1
14782 2
14783 1
14784 5
14785 1
14786 2
14787 1
14788 3
14789 1
14790 2
14791 1
14792 4
14793 1
14794 2
14795 1
14796 3
14797 1
14798 2
14799 1
14800 5
14801 1
14802 2
14803 1
14804 3
14805 1
14806 2
14807 1
14808 4
14809 1
14810 2
14811 1
14812 3
14813 1
14814 2
14815 1
14816 6
14817 1
14818 2
14819 1
14820 3
14821 1
14822 2
14823 1
14824 4
14825 1
14826 2
14827 1
14828 3
14829 1
14830 2
14831 1
14832 5
14833 1
14834 2
14835 1
14836 3
14837 1
14838 2
14839 1
14840 4
14841 1
14842 2
14843 1
14844 3
14845 1
14846 2
14847 1
14848 3
14849 1
14850 2
14851 1
14852 3
14853 1
14854 2
14855 1
14856 4
14857 1
14858 2
14859 1
14860 3
14861 1
14862 2
14863 1
14864 4
14865 1
14866 2
14867 1
14868 3
14869 1
14870 2
14871 1
14872 4
14873 1
14874 2
14875 1
14876 3
14877 1
14878 2
14879 1
14880 4
14881 1
14882 2
14883 1
14884 3
14885 1
14886 2
14887 1
14888 4
14889 1
14890 2
14891 1
14892 3
14893 1
14894 2
14895 1
14896 5
14897 1
14898 2
14899 1
14900 3
14901 1
14902 2
14903 1
14904 4
14905 1
14906 2
14907 1
14908 3
14909 1
14910 2
14911 1
14912 4
14913 1
14914 2
14915 1
14916 3
14917 1
14918 2
14919 1
14920 4
14921 1
14922 2
14923 1
14924 3
14925 1
14926 2
14927 1
14928 5
14929 1
14930 2
14931 1
14932 3
14933 1
14934 2
14935 1
14936 4
14937 1
14938 2
14939 1
14940 3
14941 1
14942 2
14943 1
14944 5
14945 1
14946 2
14947 1
14948 3
14949 1
14950 2
14951 1
14952 4
14953 1
14954 2
14955 1
14956 3
14957 1
14958 2
14959 1
14960 5
14961 1
14962 2
14963 1
14964 3
14965 1
14966 2
14967 1
14968 4
14969 1
14970 2
14971 1
14972 3
14973 1
14974 2
14975 1
14976 4
14977 1
14978 2
14979 1
14980 3
14981 1
14982 2
14983 1
14984 4
14985 1
14986 2
14987 1
14988 3
14989 1
14990 2
14991 1
14992 5
14993 1
14994 2
14995 1
14996 3
14997 1
14998 2
14999 1
15000 4
15001 1
15002 2
15003 1
15004 3
15005 1
15006 2
15007 1
15008 5
15009 1
15010 2
15011 1
15012 3
15013 1
15014 2
15015 1
15016 4
15017 1
15018 2
15019 1
15020 3
15021 1
15022 2
15023 1
15024 5
15025 1
15026 2
15027 1
15028 3
15029 1
15030 2
15031 1
15032 4
15033 1
15034 2
15035 1
15036 3
15037 1
15038 2
15039 1
15040 5
15041 1
15042 2
15043 1
15044 3
15045 1
15046 2
15047 1
15048 4
15049 1
15050 2
15051 1
15052 3
15053 1
15054 2
15055 1
15056 5
15057 1
15058 2
15059 1
15060 3
15061 1
15062 2
15063 1
15064 4
15065 1
15066 2
15067 1
15068 3
15069 1
15070 2
15071 1
15072 6
15073 1
15074 2
15075 1
15076 3
15077 1
15078 2
15079 1
15080 4
15081 1
15082 2
15083 1
15084 3
15085 1
15086 2
15087 1
15088 5
15089 1
15090 2
15091 1
15092 3
15093 1
15094 2
15095 1
15096 4
15097 1
15098 2
15099 1
15100 3
15101 1
15102 2
15103 1
15104 4
15105 1
15106 2
15107 1
15108 3
15109 1
15110 2
15111 1
15112 4
15113 1
15114 2
15115 1
15116 3
15117 1
15118 2
15119 1
15120 5
15121 1
15122 2
15123 1
15124 3
15125 1
15126 2
15127 1
15128 4
15129 1
15130 2
15131 1
15132 3
15133 1
15134 2
15135 1
15136 5
15137 1
15138 2
15139 1
15140 3
15141 1
15142 2
15143 1
15144 4
15145 1
15146 2
15147 1
15148 3
15149 1
15150 2
15151 1
15152 5
15153 1
15154 2
15155 1
15156 3
15157 1
15158 2
15159 1
15160 4
15161 1
15162 2
15163 1
15164 3
15165 1
15166 2
15167 1
15168 5
15169 1
15170 2
15171 1
15172 3
15173 1
15174 2
15175 1
15176 4
15177 1
15178 2
15179 1
15180 3
15181 1
15182 2
15183 1
15184 5
15185 1
15186 2
15187 1
15188 3
15189 1
15190 2
15191 1
15192 4
15193 1
15194 2
15195 1
15196 3
15197 1
15198 2
15199 1
15200 6
15201 1
15202 2
15203 1
15204 3
15205 1
15206 2
15207 1
15208 4
15209 1
15210 2
15211 1
15212 3
15213 1
15214 2
15215 1
15216 5
15217 1
15218 2
15219 1
15220 3
15221 1
15222 2
15223 1
15224 4
15225 1
15226 2
15227 1
15228 3
15229 1
15230 2
15231 1
15232 5
15233 1
15234 2
15235 1
15236 3
15237 1
15238 2
15239 1
15240 4
15241 1
15242 2
15243 1
15244 3
15245 1
15246 2
15247 1
15248 5
15249 1
15250 2
15251 1
15252 3
15253 1
15254 2
15255 1
15256 4
15257 1
15258 2
15259 1
15260 3
15261 1
15262 2
15263 1
15264 6
15265 1
15266 2
15267 1
15268 3
15269 1
15270 2
15271 1
15272 4
15273 1
15274 2
15275 1
15276 3
15277 1
15278 2
15279 1
15280 5
15281 1
15282 2
15283 1
15284 3
15285 1
15286 2
15287 1
15288 4
15289 1
15290 2
15291 1
15292 3
15293 1
15294 2
15295 1
15296 6
15297 1
15298 2
15299 1
15300 3
15301 1
15302 2
15303 1
15304 4
15305 1
15306 2
15307 1
15308 3
15309 1
15310 2
15311 1
15312 5
15313 1
15314 2
15315 1
15316 3
15317 1
15318 2
15319 1
15320 4
15321 1
15322 2
15323 1
15324 3
15325 1
15326 2
15327 1
15328 6
15329 1
15330 2
15331 1
15332 3
15333 1
15334 2
15335 1
15336 4
15337 1
15338 2
15339 1
15340 3
15341 1
15342 2
15343 1
15344 5
15345 1
15346 2
15347 1
15348 3
15349 1
15350 2
15351 1
15352 4
15353 1
15354 2
15355 1
15356 3
15357 1
15358 2
15359 1
15360 3
15361 1
15362 2
15363 1
15364 3
15365 1
15366 2
15367 1
15368 4
15369 1
15370 2
15371 1
15372 3
15373 1
15374 2
15375 1
15376 4
15377 1
15378 2
15379 1
15380 3
15381 1
15382 2
15383 1
15384 4
15385 1
15386 2
15387 1
15388 3
15389 1
15390 2
15391 1
15392 4
15393 1
15394 2
15395 1
15396 3
15397 1
15398 2
15399 1
15400 4
15401 1
15402 2
15403 1
15404 3
15405 1
15406 2
15407 1
15408 5
15409 1
15410 2
15411 1
15412 3
15413 1
15414 2
15415 1
15416 4
15417 1
15418 2
15419 1
15420 3
15421 1
15422 2
15423 1
15424 4
15425 1
15426 2
15427 1
15428 3
15429 1
15430 2
15431 1
15432 4
15433 1
15434 2
15435 1
15436 3
15437 1
15438 2
15439 1
15440 5
15441 1
15442 2
15443 1
15444 3
15445 1
15446 2
15447 1
15448 4
15449 1
15450 2
15451 1
15452 3
15453 1
15454 2
15455 1
15456 5
15457 1
15458 2
15459 1
15460 3
15461 1
15462 2
15463 1
15464 4
15465 1
15466 2
15467 1
15468 3
15469 1
15470 2
15471 1
15472 5
15473 1
15474 2
15475 1
15476 3
15477 1
15478 2
15479 1
15480 4
15481 1
15482 2
15483 1
15484 3
15485 1
15486 2
15487 1
15488 4
15489 1
15490 2
15491 1
15492 3
15493 1
15494 2
15495 1
15496 4
15497 1
15498 2
15499 1
15500 3
15501 1
15502 2
15503 1
15504 5
15505 1
15506 2
15507 1
15508 3
15509 1
15510 2
15511 1
15512 4
15513 1
15514 2
15515 1
15516 3
15517 1
15518 2
15519 1
15520 5
15521 1
15522 2
15523 1
15524 3
15525 1
15526 2
15527 1
15528 4
15529 1
15530 2
15531 1
15532 3
15533 1
15534 2
15535 1
15536 5
15537 1
15538 2
15539 1
15540 3
15541 1
15542 2
15543 1
15544 4
15545 1
15546 2
15547 1
15548 3
15549 1
15550 2
15551 1
15552 5
15553 1
15554 2
15555 1
15556 3
15557 1
15558 2
15559 1
15560 4
15561 1
15562 2
15563 1
15564 3
15565 1
15566 2
15567 1
15568 5
15569 1
15570 2
15571 1
15572 3
15573 1
15574 2
15575 1
15576 4
15577 1
15578 2
15579 1
15580 3
15581 1
15582 2
15583 1
15584 6
15585 1
15586 2
15587 1
15588 3
15589 1
15590 2
15591 1
15592 4
15593 1
15594 2
15595 1
15596 3
15597 1
15598 2
15599 1
15600 5
15601 1
15602 2
15603 1
15604 3
15605 1
15606 2
15607 1
15608 4
15609 1
15610 2
15611 1
15612 3
15613 1
15614 2
15615 1
15616 4
15617 1
15618 2
15619 1
15620 3
15621 1
15622 2
15623 1
15624 4
15625 1
15626 2
15627 1
15628 3
15629 1
15630 2
15631 1
15632 5
15633 1
15634 2
15635 1
15636 3
15637 1
15638 2
15639 1
15640 4
15641 1
15642 2
15643 1
15644 3
15645 1
15646 2
15647 1
15648 5
15649 1
15650 2
15651 1
15652 3
15653 1
15654 2
15655 1
15656 4
15657 1
15658 2
15659 1
15660 3
15661 1
15662 2
15663 1
15664 5
15665 1
15666 2
15667 1
15668 3
15669 1
15670 2
15671 1
15672 4
15673 1
15674 2
15675 1
15676 3
15677 1
15678 2
15679 1
15680 5
15681 1
15682 2
15683 1
15684 3
15685 1
15686 2
15687 1
15688 4
15689 1
15690 2
15691 1
15692 3
15693 1
15694 2
15695 1
15696 5
15697 1
15698 2
15699 1
15700 3
15701 1
15702 2
15703 1
15704 4
15705 1
15706 2
15707 1
15708 3
15709 1
15710 2
15711 1
15712 6
15713 1
15714 2
15715 1
15716 3
15717 1
15718 2
15719 1
15720 4
15721 1
15722 2
15723 1
15724 3
15725 1
15726 2
15727 1
15728 5
15729 1
15730 2
15731 1
15732 3
15733 1
15734 2
15735 1
15736 4
15737 1
15738 2
15739 1
15740 3
15741 1
15742 2
15743 1
15744 5
15745 1
15746 2
15747 1
15748 3
15749 1
15750 2
15751 1
15752 4
15753 1
15754 2
15755 1
15756 3
15757 1
15758 2
15759 1
15760 5
15761 1
15762 2
15763 1
15764 3
15765 1
15766 2
15767 1
15768 4
15769 1
15770 2
15771 1
15772 3
15773 1
15774 2
15775 1
15776 6
15777 1
15778 2
15779 1
15780 3
15781 1
15782 2
15783 1
15784 4
15785 1
15786 2
15787 1
15788 3
15789 1
15790 2
15791 1
15792 5
15793 1
15794 2
15795 1
15796 3
15797 1
15798 2
15799 1
15800 4
15801 1
15802 2
15803 1
15804 3
15805 1
15806 2
15807 1
15808 6
15809 1
15810 2
15811 1
15812 3
15813 1
15814 2
15815 1
15816 4
15817 1
15818 2
15819 1
15820 3
15821 1
15822 2
15823 1
15824 5
15825 1
15826 2
15827 1
15828 3
15829 1
15830 2
15831 1
15832 4
15833 1
15834 2
15835 1
15836 3
15837 1
15838 2
15839 1
15840 6
15841 1
15842 2
15843 1
15844 3
15845 1
15846 2
15847 1
15848 4
15849 1
15850 2
15851 1
15852 3
15853 1
15854 2
15855 1
15856 5
15857 1
15858 2
15859 1
15860 3
15861 1
15862 2
15863 1
15864 4
15865 1
15866 2
15867 1
15868 3
15869 1
15870 2
15871 1
15872 4
15873 1
15874 2
15875 1
15876 3
15877 1
15878 2
15879 1
15880 4
15881 1
15882 2
15883 1
15884 3
15885 1
15886 2
15887 1
15888 5
15889 1
15890 2
15891 1
15892 3
15893 1
15894 2
15895 1
15896 4
15897 1
15898 2
15899 1
15900 3
15901 1
15902 2
15903 1
15904 5
15905 1
15906 2
15907 1
15908 3
15909 1
15910 2
15911 1
15912 4
15913 1
15914 2
15915 1
15916 3
15917 1
15918 2
15919 1
15920 5
15921 1
15922 2
15923 1
15924 3
15925 1
15926 2
15927 1
15928 4
15929 1
15930 2
15931 1
15932 3
15933 1
15934 2
15935 1
15936 5
15937 1
15938 2
15939 1
15940 3
15941 1
15942 2
15943 1
15944 4
15945 1
15946 2
15947 1
15948 3
15949 1
15950 2
15951 1
15952 5
15953 1
15954 2
15955 1
15956 3
15957 1
15958 2
15959 1
15960 4
15961 1
15962 2
15963 1
15964 3
15965 1
15966 2
15967 1
15968 6
15969 1
15970 2
15971 1
15972 3
15973 1
15974 2
15975 1
15976 4
15977 1
15978 2
15979 1
15980 3
15981 1
15982 2
15983 1
15984 5
15985 1
15986 2
15987 1
15988 3
15989 1
15990 2
15991 1
15992 4
15993 1
15994 2
15995 1
15996 3
15997 1
15998 2
15999 1
16000 5
16001 1
16002 2
16003 1
16004 3
16005 1
16006 2
16007 1
16008 4
16009 1
16010 2
16011 1
16012 3
16013 1
16014 2
16015 1
16016 5
16017 1
16018 2
16019 1
16020 3
16021 1
16022 2
16023 1
16024 4
16025 1
16026 2
16027 1
16028 3
16029 1
16030 2
16031 1
16032 6
16033 1
16034 2
16035 1
16036 3
16037 1
16038 2
16039 1
16040 4
16041 1
16042 2
16043 1
16044 3
16045 1
16046 2
16047 1
16048 5
16049 1
16050 2
16051 1
16052 3
16053 1
16054 2
16055 1
16056 4
16057 1
16058 2
16059 1
16060 3
16061 1
16062 2
16063 1
16064 6
16065 1
16066 2
16067 1
16068 3
16069 1
16070 2
16071 1
16072 4
16073 1
16074 2
16075 1
16076 3
16077 1
16078 2
16079 1
16080 5
16081 1
16082 2
16083 1
16084 3
16085 1
16086 2
16087 1
16088 4
16089 1
16090 2
16091 1
16092 3
16093 1
16094 2
16095 1
16096 6
16097 1
16098 2
16099 1
16100 3
16101 1
16102 2
16103 1
16104 4
16105 1
16106 2
16107 1
16108 3
16109 1
16110 2
16111 1
16112 5
16113 1
16114 2
16115 1
16116 3
16117 1
16118 2
16119 1
16120 4
16121 1
16122 2
16123 1
16124 3
16125 1
16126 2
16127 1
16128 5
16129 1
16130 2
16131 1
16132 3
16133 1
16134 2
16135 1
16136 4
16137 1
16138 2
16139 1
16140 3
16141 1
16142 2
16143 1
16144 5
16145 1
16146 2
16147 1
16148 3
16149 1
16150 2
16151 1
16152 4
16153 1
16154 2
16155 1
16156 3
16157 1
16158 2
16159 1
16160 6
16161 1
16162 2
16163 1
16164 3
16165 1
16166 2
16167 1
16168 4
16169 1
16170 2
16171 1
16172 3
16173 1
16174 2
16175 1
16176 5
16177 1
16178 2
16179 1
16180 3
16181 1
16182 2
16183 1
16184 4
16185 1
16186 2
16187 1
16188 3
16189 1
16190 2
16191 1
16192 6
16193 1
16194 2
16195 1
16196 3
16197 1
16198 2
16199 1
16200 4
16201 1
16202 2
16203 1
16204 3
16205 1
16206 2
16207 1
16208 5
16209 1
16210 2
16211 1
16212 3
16213 1
16214 2
16215 1
16216 4
16217 1
16218 2
16219 1
16220 3
16221 1
16222 2
16223 1
16224 6
16225 1
16226 2
16227 1
16228 3
16229 1
16230 2
16231 1
16232 4
16233 1
16234 2
16235 1
16236 3
16237 1
16238 2
16239 1
16240 5
16241 1
16242 2
16243 1
16244 3
16245 1
16246 2
16247 1
16248 4
16249 1
16250 2
16251 1
16252 3
16253 1
16254 2
16255 1
16256 6
16257 1
16258 2
16259 1
16260 3
16261 1
16262 2
16263 1
16264 4
16265 1
16266 2
16267 1
16268 3
16269 1
16270 2
16271 1
16272 5
16273 1
16274 2
16275 1
16276 3
16277 1
16278 2
16279 1
16280 4
16281 1
16282 2
16283 1
16284 3
16285 1
16286 2
16287 1
16288 6
16289 1
16290 2
16291 1
16292 3
16293 1
16294 2
16295 1
16296 4
16297 1
16298 2
16299 1
16300 3
16301 1
16302 2
16303 1
16304 5
16305 1
16306 2
16307 1
16308 3
16309 1
16310 2
16311 1
16312 4
16313 1
16314 2
16315 1
16316 3
16317 1
16318 2
16319 1
16320 7
16321 1
16322 2
16323 1
16324 3
16325 1
16326 2
16327 1
16328 4
16329 1
16330 2
16331 1
16332 3
16333 1
16334 2
16335 1
16336 5
16337 1
16338 2
16339 1
16340 3
16341 1
16342 2
16343 1
16344 4
16345 1
16346 2
16347 1
16348 3
16349 1
16350 2
16351 1
16352 6
16353 1
16354 2
16355 1
16356 3
16357 1
16358 2
16359 1
16360 4
16361 1
16362 2
16363 1
16364 3
16365 1
16366 2
16367 1
16368 5
16369 1
16370 2
16371 1
16372 3
16373 1
16374 2
16375 1
16376 4
16377 1
16378 2
16379 1
16380 3
16381 1
16382 2
16383 1
16384 0
16385 1

